PaSTTeL: Parallel analysiS framework for Termination and non-Termination of Lasso programs

Proving termination or non-termination of lasso programs is a challenging problem in program verification. To unify state-of-the-art approaches under a common execution framework, we present PaSTTeL, a modular and generic parallel portfolio framework for termination and non-termination analysis of lasso programs. PaSTTeL is designed to: (1) facilitate the integration of new analysis algorithms into the portfolio, (2) execute registered strategies concurrently, and (3) act as a self-contained library component that can be seamlessly embedded into any external project requiring (non-)termination analysis. Initial experiments demonstrate that an instantiation of PaSTTeL performs competitively against state-of-the-art tools.

==> nonterminate_wst26_latex.dat <==
lassos	nodes	Ultimate-all	pasttel	label	Algo
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_inc-originalVarNames-noSymmetry.bpl/lasso_trace_13.txt	1	1.27	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_inc-originalVarNames.bpl/lasso_trace_1.txt	2	2.81	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01-exsec2_true-valid-ltl.c/lasso_trace_1.txt	3	3.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_03-toyacquirerelease_true-valid-ltl.c/lasso_trace_1.txt	4	3.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_08-postgreSQL_pgarch_false-valid-ltl.c/lasso_trace_3.txt	5	1.28	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1.t2.c/lasso_trace_2.txt	6	1.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394-fail.t2.c/lasso_trace_3.txt	7	2.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394-succeed.t2.c/lasso_trace_3.txt	8	2.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-fail.t2.c/lasso_trace_4.txt	9	2.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-succeed.t2.c/lasso_trace_7.txt	10	2.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_14-windows_os_frag2_true-valid-ltl.c/lasso_trace_1.txt	11	2.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_15-windows_os_frag2_wbug_false-valid-ltl.c/lasso_trace_1.txt	12	2.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_16-windows_os_frag3_true-valid-ltl.c/lasso_trace_1.txt	13	2.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1997FMSD-Halbwachs.c/lasso_trace_1.txt	14	3.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2.t2.c/lasso_trace_2.txt	15	5.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2001TACAS-BallPodelskiRajamani.c/lasso_trace_1.txt	16	3.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2020ProgVerif-Sheet09Ex01.bpl/lasso_trace_1.txt	17	51.94	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_23-windows_os_frag8_true-valid-ltl.c/lasso_trace_1.txt	18	3.21	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_3.t2.c/lasso_trace_1.txt	19	2.3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_6.t2.c/lasso_trace_1.txt	20	2.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_7.t2.c/lasso_trace_1.txt	21	2.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.02.c/lasso_trace_1.txt	22	3.51	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.02.real.c/lasso_trace_1.txt	23	6.83	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03-no-inv.c/lasso_trace_3.txt	24	2.19	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.c/lasso_trace_3.txt	25	2.18	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.real-no-inv.c/lasso_trace_3.txt	26	2.82	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.real.c/lasso_trace_3.txt	27	2.22	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.09.c/lasso_trace_1.txt	28	3.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ack.c/lasso_trace_2.txt	29	224.21	6	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_false-termination_true-valid-memsafety.c/lasso_trace_1.txt	30	225.42	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_false-termination.c/lasso_trace_1.txt	31	221.79	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_acqrel-fail.t2.c/lasso_trace_1.txt	32	2.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ACSL-at.c/lasso_trace_1.txt	33	3.62	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ACSL-boolConversion.c/lasso_trace_1.txt	34	2.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub01.bpl/lasso_trace_1.txt	35	5.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub02.bpl/lasso_trace_1.txt	36	4.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub03.bpl/lasso_trace_1.txt	37	4.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub04.bpl/lasso_trace_1.txt	38	6.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub05.bpl/lasso_trace_1.txt	39	6.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub06.bpl/lasso_trace_1.txt	40	4.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub07.bpl/lasso_trace_1.txt	41	6.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub08.bpl/lasso_trace_1.txt	42	6.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_add-sub09.bpl/lasso_trace_1.txt	43	5.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addNotUpdatedVar.bpl/lasso_trace_1.txt	44	2.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_afagp-fail.t2.c/lasso_trace_1.txt	45	1646.79	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_afagx1.t2.c/lasso_trace_1.txt	46	2.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AffineTerms.c/lasso_trace_1.txt	47	5.36	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_agafp.t2.c/lasso_trace_1.txt	48	2404.52	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AiHelpful.bpl/lasso_trace_1.txt	49	3.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-01-false_no-overflow.c/lasso_trace_1.txt	50	98.66	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-01-false.c/lasso_trace_1.txt	51	110.44	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-02-false_no-overflow.c/lasso_trace_1.txt	52	117.54	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-02-false.c/lasso_trace_1.txt	53	132.16	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-03-false_termination.c/lasso_trace_1.txt	54	2.7	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-03-false.c/lasso_trace_1.txt	55	3.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-04-false_termination.c/lasso_trace_1.txt	56	2.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-04-false.c/lasso_trace_1.txt	57	3.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AnnoyingVillain.bpl/lasso_trace_1.txt	58	75.71	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchild-accepted-fail.t2.c/lasso_trace_3.txt	59	2.91	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchild-accepted.t2.c/lasso_trace_3.txt	60	3.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchild-live.t2.c/lasso_trace_4.txt	61	4.54	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchildlive-succeed.t2.c/lasso_trace_3.txt	62	2.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03-no-inv.c/lasso_trace_1.txt	63	22.69	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03.c/lasso_trace_1.txt	64	18.29	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.08.c/lasso_trace_1.txt	65	3.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.09-no-inv.c/lasso_trace_1.txt	66	53.83	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.09.c/lasso_trace_1.txt	67	48.39	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bakery.bpl/lasso_trace_3.txt	68	1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_false-termination.c/lasso_trace_1.txt	69	4.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_v2_false-termination.c/lasso_trace_1.txt	70	13.82	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_v2_no-overflow.c/lasso_trace_1.txt	71	3.19	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_v2.c/lasso_trace_1.txt	72	3.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_v3_false-termination.c/lasso_trace_1.txt	73	11.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_v3_no-overflow.c/lasso_trace_1.txt	74	2.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_v3.c/lasso_trace_1.txt	75	6.26	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore-1_no-overflow.c/lasso_trace_1.txt	76	3.27	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore-1.c/lasso_trace_1.txt	77	3.51	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore2.bpl/lasso_trace_1.txt	78	5.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Barcelona.bpl/lasso_trace_1.txt	79	3.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search_true-termination.c/lasso_trace_2.txt	80	1.67	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search-1_no-overflow.c/lasso_trace_1.txt	81	3.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search-1.c/lasso_trace_1.txt	82	4.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search-2_no-overflow.c/lasso_trace_2.txt	83	1.81	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search-2.c/lasso_trace_2.txt	84	1.92	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_boogieBoolConversionForWhileForCondex.c/lasso_trace_1.txt	85	3.54	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bpl.bpl/lasso_trace_1.txt	86	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BradleyMannaSipma-CAV2005-Fig1-modified_false-termination.c/lasso_trace_1.txt	87	5.36	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BradleyMannaSipma-CAV2005-Fig1-modified_no-overflow.c/lasso_trace_1.txt	88	2.89	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BradleyMannaSipma-CAV2005-Fig1-modified.c/lasso_trace_1.txt	89	5.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bs.t2.c/lasso_trace_1.txt	90	3.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug-FalseStemFeasible.c/lasso_trace_3.txt	91	1.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug-old-stmt-4.bpl/lasso_trace_1.txt	92	1.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug06_IsEmptyHeuristic.c/lasso_trace_3.txt	93	1.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug07_IsEmptyHeuristic.c/lasso_trace_1.txt	94	201.06	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug08_IsEmptyHeuristic.c/lasso_trace_1.txt	95	175.56	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugCNF01.bpl/lasso_trace_1.txt	96	3.13	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugDoubleLoopEntry.bpl/lasso_trace_1.txt	97	2.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugInterproceduralSequentialComposition_SouthTyrol-minimized.c/lasso_trace_1.txt	98	6.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugInterproceduralSequentialComposition_SouthTyrol.bpl/lasso_trace_1.txt	99	2.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugNestedSsaWithPendingContexts.bpl/lasso_trace_1.txt	100	68.95	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugNoPredecessorOfReturnTransition.bpl/lasso_trace_1.txt	101	43.47	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugPrenexNormalForm01.bpl/lasso_trace_1.txt	102	2.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugSequentialCompositionOfCall.bpl/lasso_trace_1.txt	103	2.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugTirQuantifierElimination01.bpl/lasso_trace_1.txt	104	4.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugUnsolvableEquationSystem.bpl/lasso_trace_1.txt	105	2.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.05.c/lasso_trace_1.txt	106	22.34	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.10.c/lasso_trace_1.txt	107	6.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_nondet_false-termination.c/lasso_trace_1.txt	108	110.51	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_nondet_no-overflow.c/lasso_trace_1.txt	109	110.76	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_nondet.c/lasso_trace_1.txt	110	109.51	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_step2_false-termination.c/lasso_trace_1.txt	111	108.16	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_step2-2_no-overflow.c/lasso_trace_1.txt	112	82.76	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_step2-2.c/lasso_trace_1.txt	113	97.06	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo2.bpl/lasso_trace_1.txt	114	31	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallNTimes_incorrect.bpl/lasso_trace_1.txt	115	78.63	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallNTimes.bpl/lasso_trace_1.txt	116	77.85	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_calloc04.c/lasso_trace_1.txt	117	3.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cav2.c/lasso_trace_1.txt	118	94.12	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cfg.t2.c/lasso_trace_1.txt	119	116.09	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_chaining1.c/lasso_trace_1.txt	120	77.45	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenCookFuhsNimkarOHearn-TACAS2014-Introduction_false-termination.c/lasso_trace_1.txt	121	2.65	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenCookFuhsNimkarOHearn-TACAS2014-Introduction_no-overflow.c/lasso_trace_1.txt	122	2.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenCookFuhsNimkarOHearn-TACAS2014-Introduction.c/lasso_trace_1.txt	123	2.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.03_false-termination.c/lasso_trace_1.txt	124	3.01	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.03_no-overflow.c/lasso_trace_1.txt	125	5.17	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.03.c/lasso_trace_1.txt	126	3.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.04_false-termination.c/lasso_trace_1.txt	127	4.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.04_no-overflow.c/lasso_trace_1.txt	128	3.69	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.04.c/lasso_trace_1.txt	129	3.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.05_false-termination.c/lasso_trace_1.txt	130	3.3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.05_no-overflow.c/lasso_trace_1.txt	131	3.04	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.05.c/lasso_trace_1.txt	132	3.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.12_false-termination.c/lasso_trace_1.txt	133	3.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.12_no-overflow.c/lasso_trace_1.txt	134	3.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.12.c/lasso_trace_1.txt	135	3.24	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.14_false-termination.c/lasso_trace_1.txt	136	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.14_no-overflow.c/lasso_trace_1.txt	137	3.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.14.c/lasso_trace_1.txt	138	2.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.15_false-termination.c/lasso_trace_1.txt	139	3.35	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.15_no-overflow.c/lasso_trace_1.txt	140	3.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.15.c/lasso_trace_1.txt	141	3.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.17_false-termination.c/lasso_trace_1.txt	142	108.7	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.17_no-overflow.c/lasso_trace_1.txt	143	109.69	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.17.c/lasso_trace_1.txt	144	103.87	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.02_false-termination.c/lasso_trace_1.txt	145	3.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.02_no-overflow.c/lasso_trace_1.txt	146	3.5	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.02.c/lasso_trace_1.txt	147	3.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.08_false-termination.c/lasso_trace_1.txt	148	3.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex4.01_false-termination.c/lasso_trace_1.txt	149	4.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Collatz.bpl/lasso_trace_2.txt	150	1.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ComplInterv2_no-overflow.c/lasso_trace_1.txt	151	4.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ComplInterv2.c/lasso_trace_1.txt	152	3.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ComplInterv3_false-no-overflow_false-termination.c/lasso_trace_1.txt	153	115.13	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ComplInterv3.c/lasso_trace_1.txt	154	103.47	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CompoundExpression01.c/lasso_trace_1.txt	155	3.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_FiveToOne_nonterminating.bpl/lasso_trace_5.txt	156	0.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating.bpl/lasso_trace_6.txt	157	0.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating2.bpl/lasso_trace_6.txt	158	1.04	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_ThreeThreadsAlternating_nonterminating.bpl/lasso_trace_6.txt	159	0.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_TwoOne_nonterminating.bpl/lasso_trace_4.txt	160	0.99	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts1nt.t2.c/lasso_trace_1.txt	161	126.6	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts2nt.t2.c/lasso_trace_1.txt	162	111.68	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts3nt.t2.c/lasso_trace_1.txt	163	115.09	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts4nt.t2.c/lasso_trace_1.txt	164	108.63	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts5nt.t2.c/lasso_trace_1.txt	165	137.54	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_continue-Safe.c/lasso_trace_1.txt	166	2.49	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Continue.bpl/lasso_trace_1.txt	167	2.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ConvLower_no-overflow.c/lasso_trace_1.txt	168	3.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ConvLower.c/lasso_trace_1.txt	169	2.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_neg_false-valid-ltl.c/lasso_trace_5.txt	170	282.31	9	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_neg.c/lasso_trace_2.txt	171	317.73	7	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_safe_sfty_true-valid-ltl.c/lasso_trace_5.txt	172	285.69	8	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_unsafe_sfty_false-valid-ltl.c/lasso_trace_5.txt	173	287.4	8	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_unsafe_sfty.c/lasso_trace_2.txt	174	327.56	7	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_neg_false-valid-ltl.c/lasso_trace_5.txt	175	306.86	9	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_neg.c/lasso_trace_2.txt	176	342.53	8	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_safe_liveness_true-valid-ltl.c/lasso_trace_5.txt	177	295.59	9	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_safe_liveness.c/lasso_trace_2.txt	178	328.73	7	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_unsafe_liveness_false-valid-ltl.c/lasso_trace_5.txt	179	1.87	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_unsafe_liveness.c/lasso_trace_2.txt	180	1.7	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_3_safe_sftyliveness_true-valid-ltl.c/lasso_trace_1.txt	181	1.65	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_3_unsafe_sftyliveness_false-valid-ltl.c/lasso_trace_1.txt	182	1.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_1_unsafe_sftyliveness_false-valid-ltl.c/lasso_trace_1.txt	183	1.72	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_1_unsafe_sftyliveness.c/lasso_trace_1.txt	184	1.54	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_2_unsafe_sftyliveness_false-valid-ltl.c/lasso_trace_1.txt	185	1.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_2_unsafe_sftyliveness.c/lasso_trace_1.txt	186	1.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_neg_false-valid-ltl.c/lasso_trace_1.txt	187	1.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_safe_sftyliveness_true-valid-ltl.c/lasso_trace_1.txt	188	2.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_unsafe_sftyliveness_false-valid-ltl.c/lasso_trace_1.txt	189	1.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_4_unsafe_sftyliveness.c/lasso_trace_1.txt	190	1.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_5_neg_false-valid-ltl.c/lasso_trace_1.txt	191	2.24	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_5_safe_sftyliveness_true-valid-ltl.c/lasso_trace_1.txt	192	1.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_5_unsafe_sftyliveness_false-valid-ltl.c/lasso_trace_1.txt	193	2.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_5_unsafe_sftyliveness.c/lasso_trace_1.txt	194	1.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_6_safe_sftyliveness_true-valid-ltl.c/lasso_trace_1.txt	195	1.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_6_safe_sftyliveness.c/lasso_trace_1.txt	196	1.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_6_unsafe_sftyliveness_false-valid-ltl.c/lasso_trace_1.txt	197	1.62	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_6_unsafe_sftyliveness.c/lasso_trace_1.txt	198	1.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant.bpl/lasso_trace_1.txt	199	3.7	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant2_unsafe.bpl/lasso_trace_1.txt	200	4.46	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant2.bpl/lasso_trace_1.txt	201	3.91	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant3.bpl/lasso_trace_1.txt	202	1.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant4_safe.bpl/lasso_trace_1.txt	203	1.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant4.bpl/lasso_trace_1.txt	204	1.49	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant5_safe.bpl/lasso_trace_1.txt	205	1.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant5_unsafe.bpl/lasso_trace_1.txt	206	1.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant5.bpl/lasso_trace_1.txt	207	1.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cousot_false-no-overflow_false-termination.c/lasso_trace_3.txt	208	102.92	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cousot_rec.bpl/lasso_trace_1.txt	209	98.7	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cousot.c/lasso_trace_3.txt	210	97.3	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ctl.t2.c/lasso_trace_1.txt	211	2.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_curious.t2.c/lasso_trace_2.txt	212	2.7	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_curious4.t2.c/lasso_trace_2.txt	213	4.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cutoff_test.bpl/lasso_trace_1.txt	214	2.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_d.t2.c/lasso_trace_1.txt	215	3.29	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ddlm2013.i_3.bpl/lasso_trace_1.txt	216	146.04	6	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dead.neg-st88b-succeed.t2.c/lasso_trace_1.txt	217	3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_destroy_seg_leak.t2.c/lasso_trace_4.txt	218	2.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dijkstra1-both-nt_termination.c/lasso_trace_1.txt	219	4.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dijkstra1-both-nt.c/lasso_trace_1.txt	220	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivisibilityInterpolantRequired01-BackwardSuccess.bpl/lasso_trace_1.txt	221	40.72	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivisibilityInterpolantRequired02-ForwardSuccess.bpl/lasso_trace_1.txt	222	39.47	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivisibilityInterpolantRequired03-FPBPCannibalizationSuccess.bpl/lasso_trace_1.txt	223	63.44	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Division_false-termination.c/lasso_trace_1.txt	224	3.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Division-2_no-overflow.c/lasso_trace_1.txt	225	6.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Division-2.c/lasso_trace_1.txt	226	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Division.bpl/lasso_trace_1.txt	227	2.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_division.c/lasso_trace_1.txt	228	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_doNothingGlobal.bpl/lasso_trace_1.txt	229	3.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_doubleLoopUniformIterations.bpl/lasso_trace_1.txt	230	72.13	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DownwardConversions.c/lasso_trace_1.txt	231	2.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DraegerElevator-FSEN2007.bpl/lasso_trace_1.txt	232	3.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DrAlban01-easy.bpl/lasso_trace_1.txt	233	39.59	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DrAlban02-medium.bpl/lasso_trace_1.txt	234	40.22	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DrAlban03-hard.bpl/lasso_trace_1.txt	235	42.29	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Drawbacks_UnsatCores_02.bpl/lasso_trace_1.txt	236	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Drawbacks_UnsatCores.bpl/lasso_trace_1.txt	237	3.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Dresden.bpl/lasso_trace_1.txt	238	35.98	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dropbuf.t2.c/lasso_trace_2.txt	239	1.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dummy.t2.c/lasso_trace_1.txt	240	133.54	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DynamicUnsatCoresHelpful01_02.bpl/lasso_trace_3.txt	241	0.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DynamicUnsatCoresHelpful01.bpl/lasso_trace_1.txt	242	73.37	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-1394complete-succeed.t2.c/lasso_trace_4.txt	243	2.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-acqrel-fail.t2.c/lasso_trace_2.txt	244	2.6	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-acqrel-succeed.t2.c/lasso_trace_1.txt	245	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-pgarch-fail.t2.c/lasso_trace_2.txt	246	1.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-pgarch-succeed.t2.c/lasso_trace_1.txt	247	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-popl07-fail.t2.c/lasso_trace_3.txt	248	1.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_efegp.t2.c/lasso_trace_2.txt	249	1230.15	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Eiger.bpl/lasso_trace_1.txt	250	92.13	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EnsuresGlobalIncrement01.bpl/lasso_trace_1.txt	251	43.75	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EnsuresGlobalIncrement02.bpl/lasso_trace_1.txt	252	44.13	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric3.t2.c/lasso_trace_2.txt	253	266.5	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et2_false-no-overflow_false-termination.c/lasso_trace_1.txt	254	3.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et2.c/lasso_trace_1.txt	255	3.4	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et4_false-no-overflow_false-termination.c/lasso_trace_1.txt	256	3.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et4.c/lasso_trace_1.txt	257	3.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Even_false-no-overflow_false-termination.c/lasso_trace_1.txt	258	104.57	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_even_rec.bpl/lasso_trace_1.txt	259	122.6	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Even.c/lasso_trace_1.txt	260	108.02	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex01_false-no-overflow_false-termination.c/lasso_trace_1.txt	261	90.86	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex01_rec.bpl/lasso_trace_1.txt	262	85.54	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex01.c/lasso_trace_1.txt	263	90.55	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex02_no-overflow.c/lasso_trace_1.txt	264	6.28	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex02.c/lasso_trace_1.txt	265	3.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex03_no-overflow.c/lasso_trace_1.txt	266	7.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex03.c/lasso_trace_1.txt	267	3.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex04_false-no-overflow_false-termination.c/lasso_trace_1.txt	268	87.75	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex04_rec.bpl/lasso_trace_1.txt	269	86.02	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex04.c/lasso_trace_1.txt	270	88.09	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex05_no-overflow.c/lasso_trace_1.txt	271	5.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex05_rec.bpl/lasso_trace_1.txt	272	2.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex05.c/lasso_trace_1.txt	273	2.46	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex06_no-overflow.c/lasso_trace_1.txt	274	3.54	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex06.c/lasso_trace_1.txt	275	2.89	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex07_no-overflow.c/lasso_trace_3.txt	276	1.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex07_rec.bpl/lasso_trace_1.txt	277	2.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex07.c/lasso_trace_3.txt	278	1.04	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex1.t2.c/lasso_trace_1.txt	279	179.35	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex10.t2.c/lasso_trace_2.txt	280	342.34	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex11.t2.c/lasso_trace_7.txt	281	1.3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex16.t2.c/lasso_trace_6.txt	282	582.24	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex19.t2.c/lasso_trace_2.txt	283	205.65	6	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex2.t2.c/lasso_trace_1.txt	284	228.02	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex31.t2.c/lasso_trace_1.txt	285	3.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_16.txt	286	1274.26	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex40.t2.c/lasso_trace_1.txt	287	168.03	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex8.t2.c/lasso_trace_2.txt	288	1.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex9.t2.c/lasso_trace_2.txt	289	1.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_01.bpl/lasso_trace_1.txt	290	62.79	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_02.bpl/lasso_trace_1.txt	291	57.31	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_03.bpl/lasso_trace_1.txt	292	58.47	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_04.bpl/lasso_trace_1.txt	293	58.09	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_05.bpl/lasso_trace_1.txt	294	57.17	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_06.bpl/lasso_trace_1.txt	295	64.3	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_07.bpl/lasso_trace_1.txt	296	59.72	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_08.bpl/lasso_trace_1.txt	297	56.87	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_09.bpl/lasso_trace_1.txt	298	64.39	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_10.bpl/lasso_trace_1.txt	299	64.63	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_11.bpl/lasso_trace_1.txt	300	67.81	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example_12.bpl/lasso_trace_1.txt	301	121	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_exampleFile.c/lasso_trace_1.txt	302	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ExponentialGrowth.bpl/lasso_trace_1.txt	303	2.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_exsec2.bpl/lasso_trace_1.txt	304	1.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fake-succeed.t2.c/lasso_trace_1.txt	305	4.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fast_poll.t2.c/lasso_trace_1.txt	306	4.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonacci.bpl/lasso_trace_1.txt	307	147.21	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fibonacciLikeCfg.bpl/lasso_trace_1.txt	308	2.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fibonacciLikeCfgSimplified.bpl/lasso_trace_1.txt	309	2.46	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fischer.bpl/lasso_trace_1.txt	310	81.34	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fischer.bpl/lasso_trace_1.txt	311	85.04	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_FischerWithBug.bpl/lasso_trace_1.txt	312	81.5	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Flip_no-overflow.c/lasso_trace_1.txt	313	3.21	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Flip.c/lasso_trace_1.txt	314	2.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_loop_inc.bpl/lasso_trace_1.txt	315	0.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_loop_local.bpl/lasso_trace_1.txt	316	0.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_loop_mutex.bpl/lasso_trace_1.txt	317	3.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_loop_noop.bpl/lasso_trace_1.txt	318	2.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_loop_unsafe.bpl/lasso_trace_1.txt	319	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_loop_unsafe2.bpl/lasso_trace_1.txt	320	0.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ForkInLoop02-Incrementer.bpl/lasso_trace_1.txt	321	1.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.c.i.fourn.pl.t2.fixed.t2.c/lasso_trace_3.txt	322	686.93	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.c.i.fourn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_3.txt	323	691.61	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.t2.c/lasso_trace_3.txt	324	699.64	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1.t2.c/lasso_trace_10.txt	325	2.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun10.t2.c/lasso_trace_1.txt	326	8.52	3	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun10b.t2.c/lasso_trace_1.txt	327	10.57	3	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun11.t2.c/lasso_trace_1.txt	328	325.55	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1b.t2.c/lasso_trace_5.txt	329	2.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun6.t2.c/lasso_trace_1.txt	330	3.39	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun7.t2.c/lasso_trace_1.txt	331	3.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun9.t2.c/lasso_trace_6.txt	332	1.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GasCake02_Pointerless.c/lasso_trace_1.txt	333	4.16	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GasCake02_StricterInput_Pointerless_v2.c/lasso_trace_1.txt	334	3.91	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GasCake02_StricterInput_Pointerless.c/lasso_trace_1.txt	335	4	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GasCake03.c/lasso_trace_1.txt	336	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD-1_no-overflow.c/lasso_trace_1.txt	337	3.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD-1.c/lasso_trace_1.txt	338	3.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD.c/lasso_trace_1.txt	339	2.89	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD2_no-overflow.c/lasso_trace_1.txt	340	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD2.c/lasso_trace_1.txt	341	3.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GeometricalIntegerCake.bpl/lasso_trace_1.txt	342	4.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Glastonbury.bpl/lasso_trace_1.txt	343	2.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Goa2Threads2Ressources.bpl/lasso_trace_1.txt	344	2.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_goblint.bpl/lasso_trace_1.txt	345	1.6	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gotolabelnotfound.c/lasso_trace_1.txt	346	2.89	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GripperTest-incorrect_SVComp.c/lasso_trace_1.txt	347	3.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Hammereisenbach-AlternatingBranches_false-termination.c/lasso_trace_3.txt	348	55.32	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HarrisLalNoriRajamani-SAS2010-Fig2_false-termination.c/lasso_trace_1.txt	349	3.91	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HarrisLalNoriRajamani-SAS2010-Fig2_no-overflow.c/lasso_trace_1.txt	350	5.04	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HarrisLalNoriRajamani-SAS2010-Fig2.c/lasso_trace_1.txt	351	3.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HavocInLoop.bpl/lasso_trace_2.txt	352	41.48	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HavocInLoopInt.bpl/lasso_trace_1.txt	353	1.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy1.t2.c/lasso_trace_1.txt	354	128.97	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy2.t2.c/lasso_trace_1.txt	355	152.99	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy3.t2.c/lasso_trace_2.txt	356	1.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy6.t2.c/lasso_trace_2.txt	357	1.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy7-simple.t2.c/lasso_trace_2.txt	358	1.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy7.t2.c/lasso_trace_2.txt	359	1.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy8.t2.c/lasso_trace_2.txt	360	1.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HenzingerJhalaMajumdarSutre-POPL2002-LockingExample_false-termination.c/lasso_trace_2.txt	361	143.51	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HenzingerJhalaMajumdarSutre-POPL2002-LockingExample_no-overflow.c/lasso_trace_2.txt	362	205.47	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HenzingerJhalaMajumdarSutre-POPL2002-LockingExample.c/lasso_trace_2.txt	363	141.37	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HiddenEquality-Safe.bpl/lasso_trace_1.txt	364	65.89	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.c.i.hqr.pl.t2.fixed.t2.c/lasso_trace_5.txt	365	3.62	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.c.i.hqr.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_5.txt	366	3.5	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.t2.c/lasso_trace_5.txt	367	3.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_id2_b2_o3_true-unreach-call.c/lasso_trace_1.txt	368	191.18	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ImpulseTest.bpl/lasso_trace_1.txt	369	68.12	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_likeFlaggedButNoFlag2.bpl/lasso_trace_1.txt	370	52.49	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_likeFlaggedButNoFlag4.bpl/lasso_trace_1.txt	371	79.53	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_likeFlaggedButNoFlag8.bpl/lasso_trace_1.txt	372	133.59	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_noReduceIncer2_oneAssert.bpl/lasso_trace_1.txt	373	53.01	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_noReduceIncer4_oneAssert.bpl/lasso_trace_1.txt	374	79.56	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_noReduceIncer6_oneAssert.bpl/lasso_trace_1.txt	375	100.58	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_simpleIncer2_oneAssert.bpl/lasso_trace_1.txt	376	4.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_simpleIncer4_oneAssert.bpl/lasso_trace_1.txt	377	3.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INC_simpleIncer8_oneAssert.bpl/lasso_trace_1.txt	378	3.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr01.bpl/lasso_trace_1.txt	379	3.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr02.bpl/lasso_trace_1.txt	380	2.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr03.bpl/lasso_trace_1.txt	381	3.36	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr04.bpl/lasso_trace_1.txt	382	3.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr05.bpl/lasso_trace_1.txt	383	3.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr06.bpl/lasso_trace_1.txt	384	5.13	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr07.bpl/lasso_trace_1.txt	385	3.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr08.bpl/lasso_trace_1.txt	386	3.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr09.bpl/lasso_trace_1.txt	387	5.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr10.bpl/lasso_trace_1.txt	388	4.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr11.bpl/lasso_trace_1.txt	389	2.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr12.bpl/lasso_trace_1.txt	390	4.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_infinite.c/lasso_trace_1.txt	391	2.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_infiniteLoop.bpl/lasso_trace_1.txt	392	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_insertsort.t2.c/lasso_trace_2.txt	393	184.25	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INT_anubhav.bpl/lasso_trace_1.txt	394	79.98	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INT_CalcTest_inlined.bpl/lasso_trace_1.txt	395	3.46	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_intSqRoot.t2.c/lasso_trace_1.txt	396	2.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSum-1.bpl/lasso_trace_1.txt	397	3.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSum-2.bpl/lasso_trace_1.txt	398	4.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSum-4Vars.bpl/lasso_trace_1.txt	399	3.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSynthesis_Disjunctive02.bpl/lasso_trace_1.txt	400	47.78	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSynthesis_SimpleExample.bpl/lasso_trace_1.txt	401	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSynthesisWpOverapproxIntRealNegationBug.bpl/lasso_trace_1.txt	402	3.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-InfiniteRecursion.bpl/lasso_trace_1.txt	403	2.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jain_1.i_2.bpl/lasso_trace_1.txt	404	3.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jain_2.i_2.bpl/lasso_trace_1.txt	405	3.34	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jain_4.i_2.bpl/lasso_trace_1.txt	406	3.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jain_6.i_2.bpl/lasso_trace_1.txt	407	3.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jain_7.i_2.bpl/lasso_trace_1.txt	408	3.75	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_janne_complex.t2.c/lasso_trace_11.txt	409	258.26	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_joey_false-termination.c/lasso_trace_4.txt	410	1.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_joey_no-overflow.c/lasso_trace_4.txt	411	1.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_joey.c/lasso_trace_4.txt	412	1.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan17LargeNumbers.bpl/lasso_trace_1.txt	413	37.06	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan32PropagateHavocTwo.bpl/lasso_trace_1.txt	414	1.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan40HavocEachIteration.bpl/lasso_trace_1.txt	415	42.66	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan41HavocBeforeAndAfter.bpl/lasso_trace_1.txt	416	3.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Krtek01.c/lasso_trace_1.txt	417	3.51	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lcm_false-no-overflow_false-termination.c/lasso_trace_1.txt	418	3.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lcm.c/lasso_trace_1.txt	419	3.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex4_false-termination.bpl/lasso_trace_1.txt	420	3.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LiveVariablesBackwardTest.bpl/lasso_trace_1.txt	421	2.81	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LiveVariablesUseful01.bpl/lasso_trace_1.txt	422	35.65	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lockingExample-correct.bpl/lasso_trace_2.txt	423	61.25	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lockingExample-incorrect.bpl/lasso_trace_2.txt	424	92.8	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LockingExample.bpl/lasso_trace_1.txt	425	62.15	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loi01.c/lasso_trace_1.txt	426	2.6	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loi02.c/lasso_trace_1.txt	427	2.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Loop-2_no-overflow.c/lasso_trace_1.txt	428	2.7	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Loop-2.c/lasso_trace_1.txt	429	2.64	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Loop.bpl/lasso_trace_1.txt	430	3.45	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Loop.c/lasso_trace_1.txt	431	2.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopNondet2.bpl/lasso_trace_1.txt	432	2.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopNondet3.bpl/lasso_trace_1.txt	433	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopNondet4.bpl/lasso_trace_1.txt	434	40.39	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopNondet5.bpl/lasso_trace_1.txt	435	2.75	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LoopUnwinding-incorrect.bpl/lasso_trace_1.txt	436	36.73	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LoopWithoutStatements.c/lasso_trace_1.txt	437	3.86	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LTL_Coolant_Nonterminating01.bpl/lasso_trace_1.txt	438	67.99	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Luxembourg-ArraysIntegefied.bpl/lasso_trace_1.txt	439	45.28	7	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Luxembourg-sophisticated.bpl/lasso_trace_1.txt	440	83.51	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Luxembourg.bpl/lasso_trace_1.txt	441	70.08	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LuxembourgOctopus.bpl/lasso_trace_1.txt	442	76.09	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Madrid_false-termination.c/lasso_trace_1.txt	443	2.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Madrid_no-overflow.c/lasso_trace_1.txt	444	3.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Madrid.bpl/lasso_trace_1.txt	445	1.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Madrid.c/lasso_trace_1.txt	446	3.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ManyFactsAboutX_LBE.bpl/lasso_trace_1.txt	447	51.91	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ManyInterpolants.bpl/lasso_trace_1.txt	448	2.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ManyInterpolants2.bpl/lasso_trace_2.txt	449	3.75	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Marbie1_false-no-overflow_false-termination.c/lasso_trace_1.txt	450	93.15	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Marbie1.c/lasso_trace_1.txt	451	86.65	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Marbie2_false-no-overflow_false-termination.c/lasso_trace_1.txt	452	89.03	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Marbie2.c/lasso_trace_1.txt	453	88.16	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_max-array.c/lasso_trace_1.txt	454	3.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mem_slave_tlm.1_true-unreach-call_false-termination.cil.c/lasso_trace_10.txt	455	2.87	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MicrosoftZuneBug_false-termination.c/lasso_trace_1.txt	456	3.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Middle_false-no-overflow_false-termination.c/lasso_trace_1.txt	457	110.9	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_middle_rec.bpl/lasso_trace_1.txt	458	138.84	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Middle.c/lasso_trace_1.txt	459	110.82	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_min-max-sample-abs-2.bpl/lasso_trace_1.txt	460	4.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_min-max-sample-abs-nonatomic.bpl/lasso_trace_1.txt	461	3.82	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirabelleConcurrentIncrementNondetSeq.bpl/lasso_trace_1.txt	462	2.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirrorInterv_false-no-overflow_false-termination.c/lasso_trace_1.txt	463	120.54	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirrorInterv.c/lasso_trace_1.txt	464	115.66	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirrorIntervSim_no-overflow.c/lasso_trace_1.txt	465	4	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirrorIntervSim.c/lasso_trace_1.txt	466	3.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Modulo-Ihringen-ModuloResolved.bpl/lasso_trace_1.txt	467	3.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Modulo-Ihringen.bpl/lasso_trace_1.txt	468	3.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ModuloInvariant-Breisach.bpl/lasso_trace_1.txt	469	38.42	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MultipleSummaries01.bpl/lasso_trace_1.txt	470	2.72	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1a_false-termination.c/lasso_trace_3.txt	471	1.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1a_no-overflow.c/lasso_trace_3.txt	472	1.41	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1a.c/lasso_trace_3.txt	473	1.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-1.t2.c/lasso_trace_1.txt	474	2.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-10.t2.c/lasso_trace_1.txt	475	3.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-12.t2.c/lasso_trace_1.txt	476	2.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-12a.t2.c/lasso_trace_1.txt	477	3.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-13.t2.c/lasso_trace_1.txt	478	126.63	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-14.t2.c/lasso_trace_1.txt	479	2.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-15.t2.c/lasso_trace_1.txt	480	115.18	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-15a.t2.c/lasso_trace_2.txt	481	1.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-16.t2.c/lasso_trace_1.txt	482	122.01	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-16a.t2.c/lasso_trace_1.txt	483	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-17.t2.c/lasso_trace_2.txt	484	117.24	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-18.t2.c/lasso_trace_1.txt	485	135.37	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-18a.t2.c/lasso_trace_1.txt	486	3.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-1c.t2.c/lasso_trace_1.txt	487	3.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-1d.t2.c/lasso_trace_1.txt	488	2.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-20.t2.c/lasso_trace_1.txt	489	3.4	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-21.t2.c/lasso_trace_1.txt	490	170.79	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-3.t2.c/lasso_trace_1.txt	491	156.72	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-32.t2.c/lasso_trace_1.txt	492	3.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-33.t2.c/lasso_trace_1.txt	493	2.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-36.t2.c/lasso_trace_1.txt	494	3.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-37.t2.c/lasso_trace_1.txt	495	243.84	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-3a.t2.c/lasso_trace_1.txt	496	2.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-4.t2.c/lasso_trace_2.txt	497	1.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-40.t2.c/lasso_trace_5.txt	498	198.5	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-46.t2.c/lasso_trace_1.txt	499	212.37	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-48.t2.c/lasso_trace_1.txt	500	236.73	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-5.t2.c/lasso_trace_2.txt	501	1.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-6.t2.c/lasso_trace_1.txt	502	194.93	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-6a.t2.c/lasso_trace_2.txt	503	1.64	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-7.t2.c/lasso_trace_2.txt	504	205.48	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-8.t2.c/lasso_trace_1.txt	505	3.28	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-8a.t2.c/lasso_trace_1.txt	506	3.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-9.t2.c/lasso_trace_1.txt	507	3.29	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nconcurrent_FourLoopsAlternating_nonterminating.bpl/lasso_trace_8.txt	508	1.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nconcurrent_ThreeThreadsComplexAlternation_nonterminating.bpl/lasso_trace_6.txt	509	1.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-fail.t2.c/lasso_trace_7.txt	510	1.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-succeed.t2.c/lasso_trace_4.txt	511	2.17	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-fail.t2.c/lasso_trace_4.txt	512	2.43	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-succeed.t2.c/lasso_trace_4.txt	513	2.14	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-acqrel-fail.t2.c/lasso_trace_1.txt	514	3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-acqrel-succeed.t2.c/lasso_trace_2.txt	515	2.62	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-pgarch-fail.t2.c/lasso_trace_2.txt	516	3.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-pgarch-succeed.t2.c/lasso_trace_1.txt	517	3.03	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-popl07-succeed.t2.c/lasso_trace_3.txt	518	1.17	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-pgarch-succeed.t2.c/lasso_trace_2.txt	519	0.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-popl07-fail.t2.c/lasso_trace_2.txt	520	1.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-popl07-succeed.t2.c/lasso_trace_2.txt	521	2.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-smagilla-fail.t2.c/lasso_trace_11.txt	522	0.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-smagilla-succeed.t2.c/lasso_trace_7.txt	523	0.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nest.bpl/lasso_trace_1.txt	524	116.23	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1a_false-termination.c/lasso_trace_2.txt	525	2.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1a-1_no-overflow.c/lasso_trace_2.txt	526	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1a-1.c/lasso_trace_2.txt	527	2.64	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1a-2_no-overflow.c/lasso_trace_2.txt	528	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1a-2.c/lasso_trace_2.txt	529	2.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2a_false-termination.c/lasso_trace_1.txt	530	142.89	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2a_no-overflow.c/lasso_trace_1.txt	531	144.91	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2a.c/lasso_trace_1.txt	532	147.53	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2b_false-termination.c/lasso_trace_4.txt	533	1.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2b_no-overflow.c/lasso_trace_4.txt	534	1.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2b.c/lasso_trace_4.txt	535	1.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedWhileSimple-Safe.bpl/lasso_trace_1.txt	536	40.56	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_00_no-overflow.c/lasso_trace_1.txt	537	2.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_00.bpl/lasso_trace_1.txt	538	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_00.c/lasso_trace_1.txt	539	2.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_01_no-overflow.c/lasso_trace_2.txt	540	0.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_01.c/lasso_trace_2.txt	541	1.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_02_no-overflow.c/lasso_trace_2.txt	542	2.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_02.bpl/lasso_trace_2.txt	543	3.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_02.c/lasso_trace_2.txt	544	3.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_03_no-overflow.c/lasso_trace_2.txt	545	4.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_03.bpl/lasso_trace_2.txt	546	2.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_03.c/lasso_trace_2.txt	547	2.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_04_no-overflow.c/lasso_trace_5.txt	548	1.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_04.bpl/lasso_trace_7.txt	549	1.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_04.c/lasso_trace_5.txt	550	1.39	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_05.bpl/lasso_trace_68.txt	551	0.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_10_false-no-overflow_false-termination.c/lasso_trace_1.txt	552	85.82	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_10.bpl/lasso_trace_1.txt	553	58.92	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_10.c/lasso_trace_1.txt	554	78.36	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_20.bpl/lasso_trace_1.txt	555	1.75	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_21_no-overflow.c/lasso_trace_1.txt	556	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_21.bpl/lasso_trace_1.txt	557	2.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_21.c/lasso_trace_1.txt	558	2.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_non_term.t2.c/lasso_trace_1.txt	559	145.96	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonterminatingForLoopSafe.c/lasso_trace_1.txt	560	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationFixedPoint.bpl/lasso_trace_1.txt	561	3.03	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationPartitioned.bpl/lasso_trace_1.txt	562	72.68	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple2_false-termination.c/lasso_trace_1.txt	563	91.95	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple2_no-overflow.c/lasso_trace_1.txt	564	94.85	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple2.bpl/lasso_trace_1.txt	565	38.82	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple2.c/lasso_trace_1.txt	566	91.63	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple3_false-termination.c/lasso_trace_1.txt	567	3.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple3_no-overflow.c/lasso_trace_1.txt	568	3.54	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple3.bpl/lasso_trace_1.txt	569	3.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple3.c/lasso_trace_1.txt	570	3.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple4_false-termination.c/lasso_trace_1.txt	571	118.54	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple4_no-overflow.c/lasso_trace_1.txt	572	127.96	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple4.bpl/lasso_trace_1.txt	573	51.07	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple4.c/lasso_trace_1.txt	574	130.91	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple5_false-termination.c/lasso_trace_1.txt	575	111.71	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple5_no-overflow.c/lasso_trace_1.txt	576	108.77	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple5.bpl/lasso_trace_1.txt	577	43.52	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple5.c/lasso_trace_1.txt	578	110.26	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple6_false-termination.c/lasso_trace_1.txt	579	100.67	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple6_no-overflow.c/lasso_trace_1.txt	580	91.18	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple6.bpl/lasso_trace_1.txt	581	41.23	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple6.c/lasso_trace_1.txt	582	99.69	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple7_false-termination.c/lasso_trace_1.txt	583	2.81	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple7_no-overflow.c/lasso_trace_1.txt	584	2.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple7.bpl/lasso_trace_1.txt	585	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple7.c/lasso_trace_1.txt	586	4.65	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple8_false-termination.c/lasso_trace_1.txt	587	117.79	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple8_no-overflow.c/lasso_trace_1.txt	588	115.83	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple8.bpl/lasso_trace_1.txt	589	42.26	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple8.c/lasso_trace_1.txt	590	113.62	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple9_false-termination.c/lasso_trace_1.txt	591	3.41	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple9_no-overflow.c/lasso_trace_1.txt	592	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple9.bpl/lasso_trace_1.txt	593	2.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSimple9.c/lasso_trace_1.txt	594	3.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationSwap.bpl/lasso_trace_1.txt	595	43.56	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_noOrEndlessLoop4Vars.bpl/lasso_trace_1.txt	596	123.67	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_noReturn01.c/lasso_trace_1.txt	597	2.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_noReturn02.c/lasso_trace_1.txt	598	2.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-02-false_termination.c/lasso_trace_1.txt	599	3.91	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-02-false.c/lasso_trace_1.txt	600	2.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-03-false_termination.c/lasso_trace_1.txt	601	2.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-03-false.c/lasso_trace_1.txt	602	2.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-04-false_termination.c/lasso_trace_1.txt	603	3.3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-04-false.c/lasso_trace_1.txt	604	3.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-05-false_termination.c/lasso_trace_1.txt	605	3.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-05-false.c/lasso_trace_1.txt	606	3.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nullProgramm.bpl/lasso_trace_1.txt	607	37.49	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OatFlakesBread.bpl/lasso_trace_1.txt	608	2.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oct_vs_subpoly.t2.c/lasso_trace_1.txt	609	172.8	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OctagonTest_InOut.bpl/lasso_trace_1.txt	610	1.64	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Octopussy.bpl/lasso_trace_1.txt	611	72.63	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OnlyRequires01.bpl/lasso_trace_1.txt	612	1.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OnlyRequires02.bpl/lasso_trace_1.txt	613	1.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-01-false_no-overflow.c/lasso_trace_1.txt	614	129.52	21	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-01-false.c/lasso_trace_1.txt	615	85.55	22	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-04_termination.c/lasso_trace_3.txt	616	2.09	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-04.c/lasso_trace_3.txt	617	1.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-05_termination.c/lasso_trace_1.txt	618	2.19	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-05-false_termination.c/lasso_trace_1.txt	619	2.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-05-false.c/lasso_trace_1.txt	620	1.81	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-05.c/lasso_trace_1.txt	621	1.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-1.t2.c/lasso_trace_1.txt	622	3.61	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-10.t2.c/lasso_trace_1.txt	623	3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-19.t2.c/lasso_trace_1.txt	624	3.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-19a.t2.c/lasso_trace_1.txt	625	3.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-1a.t2.c/lasso_trace_1.txt	626	3.49	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-1c.t2.c/lasso_trace_1.txt	627	3.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-20.t2.c/lasso_trace_1.txt	628	4.32	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-32.t2.c/lasso_trace_1.txt	629	3.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-33.t2.c/lasso_trace_1.txt	630	2.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-34.t2.c/lasso_trace_1.txt	631	3.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-36.t2.c/lasso_trace_1.txt	632	3.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-5.t2.c/lasso_trace_2.txt	633	1.61	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-52.t2.c/lasso_trace_1.txt	634	3.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-8.t2.c/lasso_trace_1.txt	635	3.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-9.t2.c/lasso_trace_1.txt	636	3.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom3.bpl/lasso_trace_4.txt	637	0.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC10_false-no-overflow_false-termination.c/lasso_trace_1.txt	638	3.91	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC10.c/lasso_trace_1.txt	639	3.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pc_sfifo_1_false-unreach-call_false-termination.cil.c/lasso_trace_8.txt	640	1.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Peterson.bpl/lasso_trace_1.txt	641	2.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PetersonWithBug.bpl/lasso_trace_1.txt	642	3.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pgarch.t2.c/lasso_trace_1.txt	643	8.29	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pointerAndIntAsLoopCondition.c/lasso_trace_1.txt	644	83.18	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polling.bug.t2.c/lasso_trace_1.txt	645	3.82	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polling.t2.c/lasso_trace_1.txt	646	4.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_popl07-fail.t2.c/lasso_trace_2.txt	647	1.34	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_popl07-succeed.t2.c/lasso_trace_2.txt	648	1.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PreprocessorBranchingTest.bpl/lasso_trace_1.txt	649	39.48	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label00_true-unreach-call.c/lasso_trace_7.txt	650	1.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label19_true-unreach-call.c/lasso_trace_7.txt	651	1.19	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label20_false-unreach-call.c/lasso_trace_7.txt	652	1.45	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem02_label00_true-unreach-call.c/lasso_trace_10.txt	653	1.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem02_label06_true-unreach-call.c/lasso_trace_8.txt	654	1.34	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_procedural-example-08.bpl/lasso_trace_1.txt	655	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_psyco_abp_1_false-unreach-call_false-termination.c/lasso_trace_1.txt	656	3.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_conditionals.bpl/lasso_trace_1.txt	657	1.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_double_lock_p1_vs.bpl/lasso_trace_1.txt	658	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_inc.bpl/lasso_trace_1.txt	659	0.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_inc2.bpl/lasso_trace_1.txt	660	0.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_nondet_loop_bound.bpl/lasso_trace_1.txt	661	1.23	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_rand.bpl/lasso_trace_1.txt	662	0.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_simple_loop.bpl/lasso_trace_1.txt	663	5.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_spin2003.bpl/lasso_trace_1.txt	664	0.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_tas.bpl/lasso_trace_1.txt	665	2.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_ticket.bpl/lasso_trace_1.txt	666	1.01	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread_unverifi.bpl/lasso_trace_1.txt	667	262.41	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pthread5_vs.bpl/lasso_trace_1.txt	668	2.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile001.bpl/lasso_trace_1.txt	669	20.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile001.c/lasso_trace_1.txt	670	3.5	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile004.bpl/lasso_trace_1.txt	671	20.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile004.c/lasso_trace_1.txt	672	3.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile005.bpl/lasso_trace_1.txt	673	12.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile005.c/lasso_trace_1.txt	674	2.39	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile007.bpl/lasso_trace_1.txt	675	13.31	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile007.c/lasso_trace_1.txt	676	4.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile008.bpl/lasso_trace_1.txt	677	17.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile008.c/lasso_trace_1.txt	678	3.19	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile009.bpl/lasso_trace_1.txt	679	12.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile009.c/lasso_trace_1.txt	680	4.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile010.bpl/lasso_trace_1.txt	681	250.2	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile010.c/lasso_trace_1.txt	682	64.36	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile011.bpl/lasso_trace_1.txt	683	11.75	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile011.c/lasso_trace_1.txt	684	3.82	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile014.bpl/lasso_trace_1.txt	685	79.64	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile014.c/lasso_trace_1.txt	686	4.4	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile015.bpl/lasso_trace_1.txt	687	26.29	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile015.c/lasso_trace_1.txt	688	5.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile016.bpl/lasso_trace_1.txt	689	19.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile016.c/lasso_trace_1.txt	690	3.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile017.bpl/lasso_trace_1.txt	691	23.69	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile017.c/lasso_trace_1.txt	692	4.01	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile018.bpl/lasso_trace_1.txt	693	28.15	3	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile018.c/lasso_trace_1.txt	694	4.21	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile019.bpl/lasso_trace_1.txt	695	32.82	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile019.c/lasso_trace_1.txt	696	3.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile020.bpl/lasso_trace_1.txt	697	31.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile020.c/lasso_trace_1.txt	698	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile021.bpl/lasso_trace_1.txt	699	17.31	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile021.c/lasso_trace_1.txt	700	3.78	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile022.bpl/lasso_trace_1.txt	701	28.17	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile022.c/lasso_trace_1.txt	702	2.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile023.bpl/lasso_trace_1.txt	703	39.65	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile023.c/lasso_trace_1.txt	704	4.54	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile024.bpl/lasso_trace_1.txt	705	80.44	3	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile024.c/lasso_trace_1.txt	706	5.82	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile025.bpl/lasso_trace_1.txt	707	11.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile025.c/lasso_trace_1.txt	708	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile026.bpl/lasso_trace_1.txt	709	14.69	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile026.c/lasso_trace_1.txt	710	5.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile027.bpl/lasso_trace_1.txt	711	18.81	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile027.c/lasso_trace_1.txt	712	3.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile028.bpl/lasso_trace_1.txt	713	15.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile028.c/lasso_trace_1.txt	714	3.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile029.bpl/lasso_trace_1.txt	715	13.75	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile029.c/lasso_trace_1.txt	716	3.39	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile030.bpl/lasso_trace_1.txt	717	20.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile030.c/lasso_trace_1.txt	718	3.61	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile031.bpl/lasso_trace_1.txt	719	25.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile031.c/lasso_trace_1.txt	720	3.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile032.bpl/lasso_trace_1.txt	721	33.34	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile032.c/lasso_trace_1.txt	722	4.11	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile033.bpl/lasso_trace_1.txt	723	14.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile033.c/lasso_trace_1.txt	724	2.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile034.bpl/lasso_trace_1.txt	725	26.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile034.c/lasso_trace_1.txt	726	2.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile035.bpl/lasso_trace_1.txt	727	40.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile035.c/lasso_trace_1.txt	728	2.86	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile037.bpl/lasso_trace_1.txt	729	15.17	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile037.c/lasso_trace_1.txt	730	3.51	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile038.bpl/lasso_trace_1.txt	731	18.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile039.bpl/lasso_trace_1.txt	732	19.29	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile039.c/lasso_trace_1.txt	733	3.3	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile040.bpl/lasso_trace_1.txt	734	59.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile040.c/lasso_trace_1.txt	735	2.36	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile041.bpl/lasso_trace_1.txt	736	14.78	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile041.c/lasso_trace_1.txt	737	3.85	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile042.bpl/lasso_trace_1.txt	738	17.72	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile042.c/lasso_trace_1.txt	739	3.74	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile043.bpl/lasso_trace_1.txt	740	15	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile043.c/lasso_trace_1.txt	741	3.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile044.bpl/lasso_trace_1.txt	742	29.65	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile044.c/lasso_trace_1.txt	743	2.94	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile045.bpl/lasso_trace_1.txt	744	20.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile045.c/lasso_trace_1.txt	745	3.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile046.bpl/lasso_trace_1.txt	746	16.02	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile046.c/lasso_trace_1.txt	747	3.95	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile047.bpl/lasso_trace_1.txt	748	18.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile047.c/lasso_trace_1.txt	749	2.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile048.bpl/lasso_trace_1.txt	750	21.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile048.c/lasso_trace_1.txt	751	2.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile049.bpl/lasso_trace_2.txt	752	26.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile049.c/lasso_trace_2.txt	753	3.13	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile050.bpl/lasso_trace_1.txt	754	16.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile050.c/lasso_trace_1.txt	755	3.04	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile051.bpl/lasso_trace_1.txt	756	31.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile051.c/lasso_trace_1.txt	757	3.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile052.bpl/lasso_trace_1.txt	758	11.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile052.c/lasso_trace_1.txt	759	2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile053.bpl/lasso_trace_1.txt	760	13.45	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile053.c/lasso_trace_1.txt	761	3.43	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile054.bpl/lasso_trace_1.txt	762	10.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile054.c/lasso_trace_1.txt	763	4.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile055.bpl/lasso_trace_1.txt	764	42.98	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile055.c/lasso_trace_1.txt	765	5.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile056.bpl/lasso_trace_1.txt	766	13.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile056.c/lasso_trace_1.txt	767	2.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile057.bpl/lasso_trace_1.txt	768	16.89	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile057.c/lasso_trace_1.txt	769	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile058.bpl/lasso_trace_2.txt	770	10.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile058.c/lasso_trace_2.txt	771	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile059.bpl/lasso_trace_1.txt	772	17.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile059.c/lasso_trace_1.txt	773	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile060.bpl/lasso_trace_1.txt	774	19.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile060.c/lasso_trace_1.txt	775	2.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile061.bpl/lasso_trace_1.txt	776	23.74	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile061.c/lasso_trace_1.txt	777	4.78	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile062.bpl/lasso_trace_1.txt	778	25.47	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile062.c/lasso_trace_1.txt	779	4.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile063.bpl/lasso_trace_1.txt	780	18.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile063.c/lasso_trace_1.txt	781	3.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile064.bpl/lasso_trace_1.txt	782	12.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile064.c/lasso_trace_1.txt	783	2.65	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile065.bpl/lasso_trace_1.txt	784	14.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile065.c/lasso_trace_1.txt	785	2.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile066.bpl/lasso_trace_1.txt	786	85.64	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile066.c/lasso_trace_1.txt	787	2.72	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile067.bpl/lasso_trace_1.txt	788	11.45	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile067.c/lasso_trace_1.txt	789	3.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile068.bpl/lasso_trace_1.txt	790	16.66	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile068.c/lasso_trace_1.txt	791	3.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile069.bpl/lasso_trace_1.txt	792	27.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile069.c/lasso_trace_1.txt	793	2.39	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile070.bpl/lasso_trace_1.txt	794	16.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile070.c/lasso_trace_1.txt	795	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile071.bpl/lasso_trace_1.txt	796	8.62	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile071.c/lasso_trace_1.txt	797	2.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile072.bpl/lasso_trace_1.txt	798	10.12	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile072.c/lasso_trace_1.txt	799	3.57	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile073.bpl/lasso_trace_1.txt	800	36.38	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile073.c/lasso_trace_1.txt	801	3.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile074.bpl/lasso_trace_1.txt	802	12.01	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile074.c/lasso_trace_1.txt	803	3.46	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile075.bpl/lasso_trace_1.txt	804	43.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile075.c/lasso_trace_1.txt	805	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile076.bpl/lasso_trace_1.txt	806	17.4	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile076.c/lasso_trace_1.txt	807	3.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile077.bpl/lasso_trace_1.txt	808	7.37	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile077.c/lasso_trace_1.txt	809	2.24	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile078.bpl/lasso_trace_1.txt	810	13.85	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile078.c/lasso_trace_1.txt	811	3.54	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile079.bpl/lasso_trace_1.txt	812	29.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile079.c/lasso_trace_1.txt	813	5	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile080.bpl/lasso_trace_1.txt	814	65.78	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile080.c/lasso_trace_1.txt	815	3.91	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile081.bpl/lasso_trace_1.txt	816	19.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile081.c/lasso_trace_1.txt	817	5.21	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile082.bpl/lasso_trace_1.txt	818	18.27	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile082.c/lasso_trace_1.txt	819	3.71	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile083.bpl/lasso_trace_1.txt	820	40.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile083.c/lasso_trace_1.txt	821	3.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile084.bpl/lasso_trace_1.txt	822	10.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile084.c/lasso_trace_1.txt	823	3.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile085.bpl/lasso_trace_1.txt	824	14.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile085.c/lasso_trace_1.txt	825	3.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile086.bpl/lasso_trace_1.txt	826	9.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile086.c/lasso_trace_1.txt	827	3.68	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile087.bpl/lasso_trace_1.txt	828	15.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile087.c/lasso_trace_1.txt	829	2.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile088.bpl/lasso_trace_1.txt	830	18.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile088.c/lasso_trace_1.txt	831	2.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile089.bpl/lasso_trace_1.txt	832	18.66	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile089.c/lasso_trace_1.txt	833	3.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile090.bpl/lasso_trace_1.txt	834	10.74	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile090.c/lasso_trace_1.txt	835	5.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile091.bpl/lasso_trace_1.txt	836	10.81	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile091.c/lasso_trace_1.txt	837	3.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile092.bpl/lasso_trace_1.txt	838	11.45	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile092.c/lasso_trace_1.txt	839	3.9	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile093.bpl/lasso_trace_1.txt	840	19.49	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile093.c/lasso_trace_1.txt	841	2.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile094.bpl/lasso_trace_1.txt	842	19.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile094.c/lasso_trace_1.txt	843	3.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile095.bpl/lasso_trace_1.txt	844	7.77	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile095.c/lasso_trace_1.txt	845	4.85	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile096.bpl/lasso_trace_1.txt	846	32.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile096.c/lasso_trace_1.txt	847	3.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile097.bpl/lasso_trace_1.txt	848	11.89	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile097.c/lasso_trace_1.txt	849	3.01	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile098.bpl/lasso_trace_1.txt	850	32.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile098.c/lasso_trace_1.txt	851	3.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile099.bpl/lasso_trace_1.txt	852	14.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RanFile099.c/lasso_trace_1.txt	853	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ReachDef-NestedLoop.bpl/lasso_trace_1.txt	854	3.51	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ReachDef-Simple.bpl/lasso_trace_1.txt	855	75.08	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-Collatz.bpl/lasso_trace_2.txt	856	1.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-wrong-prestate.bpl/lasso_trace_1.txt	857	77.09	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive.c/lasso_trace_1.txt	858	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveNonterminating_false-termination.c/lasso_trace_1.txt	859	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveNonterminating-1_no-overflow.c/lasso_trace_1.txt	860	2.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveNonterminating-1.c/lasso_trace_1.txt	861	3.16	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveNonterminating-2_no-overflow.c/lasso_trace_1.txt	862	3.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveNonterminating-2.c/lasso_trace_1.txt	863	2.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_refine_disj_problem.t2.c/lasso_trace_4.txt	864	160	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RequiresOldVarEquality.bpl/lasso_trace_1.txt	865	46.72	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RespectsModifies01.bpl/lasso_trace_1.txt	866	38.47	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_returnZero.bpl/lasso_trace_1.txt	867	2.49	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rev_nt2.t2.c/lasso_trace_2.txt	868	2.09	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rev_nt3.t2.c/lasso_trace_2.txt	869	2.28	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse_div4.t2.c/lasso_trace_2.txt	870	2.21	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rewrite.t2.c/lasso_trace_1.txt	871	2.7	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rlft3.c.i.rlft3.pl.t2.fixed.t2.c/lasso_trace_3.txt	872	692.62	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rlft3.t2.c/lasso_trace_3.txt	873	692.33	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation01.bpl/lasso_trace_1.txt	874	3.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation02.bpl/lasso_trace_1.txt	875	1.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation180_false-termination.c/lasso_trace_1.txt	876	3.22	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation180-1_no-overflow.c/lasso_trace_1.txt	877	3.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation180-1.c/lasso_trace_1.txt	878	3.11	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation180-2_no-overflow.c/lasso_trace_1.txt	879	3.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Rotation180-2.c/lasso_trace_1.txt	880	3.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1_Safe.bpl/lasso_trace_13.txt	881	3.24	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1_Unsafe.bpl/lasso_trace_13.txt	882	3.15	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_3.BV.c.cil.c_19.bpl/lasso_trace_6.txt	883	4.36	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_1_false-unreach-call.cil.c/lasso_trace_20.txt	884	3.67	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_1_true-unreach-call.BV.c.cil.c/lasso_trace_23.txt	885	3.38	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_14_false-unreach-call.cil.c/lasso_trace_19.txt	886	3.78	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2_alt.BV.c.cil.c_13.bpl/lasso_trace_6.txt	887	3.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2.BV.c.cil.c_13.bpl/lasso_trace_6.txt	888	2.91	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sameRankingfunction_false-termination.bpl/lasso_trace_1.txt	889	2.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SAS09-incorrect.bpl/lasso_trace_1.txt	890	56.4	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SAS09.bpl/lasso_trace_1.txt	891	50.97	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SAS09.c/lasso_trace_1.txt	892	75.08	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SAS09doubleLoop_incorrect.bpl/lasso_trace_1.txt	893	56.9	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SAS09doubleLoop-incorrect.bpl/lasso_trace_1.txt	894	60.97	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SAS09doubleLoop.bpl/lasso_trace_1.txt	895	55	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_select.t2.c/lasso_trace_9.txt	896	561.58	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Selestat.bpl/lasso_trace_1.txt	897	37.94	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ShortCircuit-SideEffect-DoStatement-Unsafe.c/lasso_trace_2.txt	898	1	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple.c/lasso_trace_1.txt	899	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple.t2.c/lasso_trace_1.txt	900	113.2	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleConComLoop.bpl/lasso_trace_1.txt	901	59.39	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SimultaneousDecrement.bpl/lasso_trace_1.txt	902	72.54	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SimultaneousIncrement.bpl/lasso_trace_1.txt	903	88.4	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Singapore_v1_false-termination_true-valid-memsafety.c/lasso_trace_1.txt	904	107.37	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Singapore_v1_false-termination.c/lasso_trace_1.txt	905	114.73	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Singapore_v1_no-overflow.c/lasso_trace_1.txt	906	198.42	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Singapore_v1.c/lasso_trace_1.txt	907	112.41	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n1-filtered.t2.c/lasso_trace_2.txt	908	2.54	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n1.t2.c/lasso_trace_2.txt	909	2.13	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n5-filtered.t2.c/lasso_trace_2.txt	910	3.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagilla-succeed.t2.c/lasso_trace_11.txt	911	0.82	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagillb-succeed.t2.c/lasso_trace_4.txt	912	0.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagillc-fail.t2.c/lasso_trace_4.txt	913	0.76	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagillc-succeed.t2.c/lasso_trace_7.txt	914	0.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_soundness-bug-3.c/lasso_trace_1.txt	915	1.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_st88.bug.t2.c/lasso_trace_3.txt	916	3.19	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_st88.t2.c/lasso_trace_7.txt	917	205.16	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_stored.t2.c/lasso_trace_1.txt	918	3.33	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver-succeed.t2.c/lasso_trace_2.txt	919	758.91	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver.bug.t2.c/lasso_trace_7.txt	920	1.34	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_subpoly_crash.t2.c/lasso_trace_1.txt	921	158.02	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum_non_eq_false-unreach-call.c/lasso_trace_1.txt	922	171.29	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum_rec.bpl/lasso_trace_1.txt	923	113.85	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sumGeneric_rec.bpl/lasso_trace_1.txt	924	120.48	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sumGeneric2_rec.bpl/lasso_trace_1.txt	925	117.29	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportIte2.bpl/lasso_trace_1.txt	926	2.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorAmirsExample.bpl/lasso_trace_1.txt	927	64.46	25	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorSmall.bpl/lasso_trace_1.txt	928	57.72	12	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_test_locks_14_false-unreach-call.c/lasso_trace_1.txt	929	4.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_test_locks_15_true-unreach-call_false-termination.c/lasso_trace_1.txt	930	4.08	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_test2.bpl/lasso_trace_1.txt	931	67.18	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TestDifferentDeclaration.bpl/lasso_trace_1.txt	932	86.07	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TestForErrorTraceLocations.bpl/lasso_trace_1.txt	933	3.77	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TestQuantifierEliminationInequality01.bpl/lasso_trace_1.txt	934	3.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TestQuantifierEliminationInequality03_WithConstants.bpl/lasso_trace_1.txt	935	3.51	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TestQuantifierEliminationInequality03.bpl/lasso_trace_1.txt	936	4.01	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_out.bpl/lasso_trace_3.txt	937	74.12	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_out2.mover.bpl/lasso_trace_3.txt	938	56.29	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_out3.bpl/lasso_trace_4.txt	939	71.03	6	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_out3.mover.bpl/lasso_trace_4.txt	940	58.47	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_product_WithoutIf.bpl/lasso_trace_1.txt	941	72.92	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_product_WithProcedures.bpl/lasso_trace_3.txt	942	110.13	16	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_threadpooling_product.bpl/lasso_trace_3.txt	943	69.64	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toggletoggle_true-valid-ltl.c/lasso_trace_3.txt	944	1.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TotalInterpolationFails.bpl/lasso_trace_1.txt	945	3.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_transmitter.01_false-unreach-call_false-termination.cil.c/lasso_trace_7.txt	946	1.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TrivialPolynomialInvariant.bpl/lasso_trace_1.txt	947	3.25	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TrivialTernaryNegative.c/lasso_trace_1.txt	948	2.78	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TrivialTernaryPositive.c/lasso_trace_1.txt	949	2.97	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TrueDiv_false-no-overflow_false-termination.c/lasso_trace_1.txt	950	88.24	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_trueDiv_rec.bpl/lasso_trace_1.txt	951	77.38	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TrueDiv.c/lasso_trace_1.txt	952	90.52	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TwoFloatInterv_no-overflow.c/lasso_trace_1.txt	953	4.95	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TwoFloatInterv.c/lasso_trace_1.txt	954	3.44	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UpAndDownGlobal.bpl/lasso_trace_1.txt	955	89.5	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UpAndDownLocal-correct.bpl/lasso_trace_1.txt	956	63.8	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UpAndDownLocal-mutual-correct.bpl/lasso_trace_1.txt	957	68.72	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UpDownGlobal.c/lasso_trace_1.txt	958	167.26	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig1_false-termination.c/lasso_trace_1.txt	959	2.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig1_no-overflow.c/lasso_trace_1.txt	960	2.83	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig1.c/lasso_trace_1.txt	961	2.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UselessIncrement.bpl/lasso_trace_2.txt	962	80.05	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_VariableDeclarationInLoops.c/lasso_trace_1.txt	963	2.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen_false-termination.c/lasso_trace_1.txt	964	3.12	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen_no-overflow.c/lasso_trace_1.txt	965	3.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen.c/lasso_trace_1.txt	966	3.71	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-complInterv2.bpl/lasso_trace_1.txt	967	5.15	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-complInterv3.bpl/lasso_trace_1.txt	968	63.77	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-convLower.bpl/lasso_trace_1.txt	969	5.19	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-cousot.bpl/lasso_trace_1.txt	970	97.76	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-even.bpl/lasso_trace_1.txt	971	95.21	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-ex01.bpl/lasso_trace_1.txt	972	80.51	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-ex02.bpl/lasso_trace_1.txt	973	4.67	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-ex03.bpl/lasso_trace_1.txt	974	4.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-ex04.bpl/lasso_trace_1.txt	975	2.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-ex05.bpl/lasso_trace_1.txt	976	2.04	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-ex07.bpl/lasso_trace_1.txt	977	4.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-lcm.bpl/lasso_trace_1.txt	978	9.88	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-marbie1.bpl/lasso_trace_1.txt	979	71.17	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-marbie2.bpl/lasso_trace_1.txt	980	2.17	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-middle.bpl/lasso_trace_1.txt	981	84.7	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-mirrorIntervSim.bpl/lasso_trace_1.txt	982	7.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-trueDiv.bpl/lasso_trace_1.txt	983	106.56	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileIncr.bpl/lasso_trace_1.txt	984	75.51	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileIncrPart.bpl/lasso_trace_1.txt	985	76.67	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileNested.bpl/lasso_trace_2.txt	986	61.13	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileNestedOffset.bpl/lasso_trace_2.txt	987	56.11	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whilePart.bpl/lasso_trace_1.txt	988	6.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileSingle.bpl/lasso_trace_1.txt	989	7.48	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileTrue.bpl/lasso_trace_1.txt	990	2.3	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_w1.t2.c/lasso_trace_1.txt	991	2.46	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_w2_nt.t2.c/lasso_trace_2.txt	992	1.93	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaldkirchSiensbach.bpl/lasso_trace_1.txt	993	52.52	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_walk.t2.c/lasso_trace_1.txt	994	579.19	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileIncr_false-no-overflow_false-termination.c/lasso_trace_1.txt	995	91.58	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileIncr.c/lasso_trace_1.txt	996	86.88	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileIncrPart_false-no-overflow_false-termination.c/lasso_trace_1.txt	997	102.39	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileIncrPart.c/lasso_trace_1.txt	998	92.76	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNested_false-no-overflow_false-termination.c/lasso_trace_2.txt	999	81	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_whileNested_rec.bpl/lasso_trace_1.txt	1000	102.36	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNested.c/lasso_trace_2.txt	1001	83.56	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNestedOffset_false-no-overflow_false-termination.c/lasso_trace_2.txt	1002	89.06	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_whileNestedOffset_rec.bpl/lasso_trace_1.txt	1003	105.04	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNestedOffset.c/lasso_trace_2.txt	1004	84.93	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhilePart_no-overflow.c/lasso_trace_1.txt	1005	3.02	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhilePart.c/lasso_trace_1.txt	1006	2.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileSingle_no-overflow.c/lasso_trace_1.txt	1007	4.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileSingle.c/lasso_trace_1.txt	1008	3.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileTrue_false-termination.c/lasso_trace_1.txt	1009	2.92	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileTrue_no-overflow.c/lasso_trace_1.txt	1010	90.1	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileTrue.c/lasso_trace_1.txt	1011	89.63	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileTrueInc_false-no-overflow_false-termination.c/lasso_trace_1.txt	1012	98.85	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wrong_loop.t2.c/lasso_trace_6.txt	1013	0.96	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_xor-01-false_no-overflow.c/lasso_trace_1.txt	1014	79	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_xor-01-false.c/lasso_trace_1.txt	1015	80.94	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_21-windows_os_frag6_wbug_false-valid-ltl.c/lasso_trace_2.txt	1016	3.36	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_BuchiAutomizer01.bpl/lasso_trace_1.txt	1017	2.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_BugCNF02.bpl/lasso_trace_1.txt	1018	2.8	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_BugFreshConstantInSSA.bpl/lasso_trace_1.txt	1019	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_BugHoareAnnotation.bpl/lasso_trace_1.txt	1020	2.61	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_BugIncorrectHoareAnnotation01SimplifiedB.bpl/lasso_trace_2.txt	1021	1.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_CNFsimplifiesFormula.bpl/lasso_trace_1.txt	1022	2.58	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_EasyBool.bpl/lasso_trace_1.txt	1023	3.45	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_einzeiler.bpl/lasso_trace_1.txt	1024	2.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_Elevator-Integer.bpl/lasso_trace_1.txt	1025	3.72	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ElevatorWithAssignments.bpl/lasso_trace_1.txt	1026	3.45	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_encT_TRE_with_Boogie_Specs-Light.bpl/lasso_trace_3.txt	1027	2.54	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_encT_TRE_with_Boogie_Specs.bpl/lasso_trace_3.txt	1028	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_encT_TRE.bpl/lasso_trace_3.txt	1029	2.37	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_EvenOdd.bpl/lasso_trace_1.txt	1030	82.53	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_functions.bpl/lasso_trace_1.txt	1031	2.72	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_GripperTest-correct.bpl/lasso_trace_1.txt	1032	3.9	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_GripperTest-incorrect.bpl/lasso_trace_1.txt	1033	3.56	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_HavocInLoopBool.bpl/lasso_trace_1.txt	1034	1.59	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_INC_FlaggedConditional2.bpl/lasso_trace_1.txt	1035	71.72	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_INC_FlaggedConditional4.bpl/lasso_trace_1.txt	1036	87.08	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_INC_FlaggedConditional8.bpl/lasso_trace_1.txt	1037	119.24	5	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_INT_FlaggedConditionalEx2.bpl/lasso_trace_2.txt	1038	0.69	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_LabelEncodingWithUnrolling.bpl/lasso_trace_1.txt	1039	3.87	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_MicrosoftZuneBug_false-termination.bpl/lasso_trace_1.txt	1040	4.84	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_Primes_true-unreach-call.c/lasso_trace_11.txt	1041	1.35	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_RailwayCrossing-Incorrenct.bpl/lasso_trace_1.txt	1042	180.21	6	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_RailwayCrossing.bpl/lasso_trace_1.txt	1043	273.66	6	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ReadonlyNonlinear.bpl/lasso_trace_1.txt	1044	3.2	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-DoStatement-Safe.c/lasso_trace_1.txt	1045	147.05	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-ForStatement-Safe.c/lasso_trace_1.txt	1046	198.44	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-ForStatement-Unsafe.c/lasso_trace_2.txt	1047	1.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-IfStatement-Safe.c/lasso_trace_1.txt	1048	2.82	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-IfStatement-Unsafe.c/lasso_trace_2.txt	1049	0.94	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-SwitchStatement-Safe.c/lasso_trace_1.txt	1050	3.18	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-SwitchStatement-Unsafe.c/lasso_trace_2.txt	1051	0.99	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_ShortCircuit-SideEffect-WhileStatement-Unsafe.c/lasso_trace_2.txt	1052	1.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_special-cnf-conversion-bug-2.bpl/lasso_trace_1.txt	1053	2.79	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_stateful_check_false-unreach-call.c/lasso_trace_2.txt	1054	1.57	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_SyntaxSupportBooleans4.bpl/lasso_trace_1.txt	1055	40.43	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_TestCNF01.bpl/lasso_trace_1.txt	1056	2.63	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_2013POPL-BenAmGen-Ex3.20-Real.bpl/lasso_trace_1.txt	1057	3.69	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_ATVA2013-nonIntegral-real.bpl/lasso_trace_1.txt	1058	3.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_bball.bpl/lasso_trace_1.txt	1059	3.49	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_DoyenHenzingerRaskin-Fig1.bpl/lasso_trace_1.txt	1060	2.88	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_ex01.bpl/lasso_trace_1.txt	1061	2.73	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_FourStateCircle.bpl/lasso_trace_1.txt	1062	2.74	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_GasCake01_InvariantCheck.c/lasso_trace_1.txt	1063	2.53	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_GasCake01.bpl/lasso_trace_1.txt	1064	4.52	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_GasCakeWithJohoFractions01.bpl/lasso_trace_1.txt	1065	3.55	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_growfall_faulty.bpl/lasso_trace_1.txt	1066	2.69	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_growfall.bpl/lasso_trace_1.txt	1067	2.74	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_heater_faulty.bpl/lasso_trace_1.txt	1068	3.07	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_heater.bpl/lasso_trace_1.txt	1069	3.05	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_hybrid.bpl/lasso_trace_1.txt	1070	42.68	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_Klaus.bpl/lasso_trace_1.txt	1071	2.64	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_nav01.bpl/lasso_trace_1.txt	1072	4.08	2	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_nav04_phaver.bpl/lasso_trace_1.txt	1073	5.2	3	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_nav04.bpl/lasso_trace_1.txt	1074	5.2	3	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_NonterminationDifficult05_ComplexEigenvalues.bpl/lasso_trace_1.txt	1075	39.24	3	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_pcatest0.bpl/lasso_trace_1.txt	1076	3.31	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_QuantifiedFloatInvariant.c/lasso_trace_1.txt	1077	70.96	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_SAS09Reals.bpl/lasso_trace_1.txt	1078	53.97	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_TestQuantifierEliminationInequality02.bpl/lasso_trace_1.txt	1079	3.82	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_TestQuantifierEliminationInequality04_WithConstants.bpl/lasso_trace_1.txt	1080	3.26	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_TestQuantifierEliminationInequality04.bpl/lasso_trace_1.txt	1081	3.1	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_TestQuantifierEliminationInequality05.bpl/lasso_trace_1.txt	1082	3.06	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_TestQuantifierEliminationInequality06.bpl/lasso_trace_1.txt	1083	4.14	1	NONTERMINATING	Fixpoint / Fixpoint
ATVA2026_benchmark/REAL_VARS//lasso_traces_threadpooling_out_Reals.bpl/lasso_trace_3.txt	1084	72.41	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_threadpooling_out3_Reals.bpl/lasso_trace_4.txt	1085	71.96	4	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_UpAndDownGlobalReals.bpl/lasso_trace_1.txt	1086	51.66	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_UpAndDownLocalReals-correct.bpl/lasso_trace_1.txt	1087	63.61	2	NONTERMINATING	GNTA / GNTA
ATVA2026_benchmark/REAL_VARS//lasso_traces_WaldkirchSuggental.bpl/lasso_trace_1.txt	1088	4.1	1	NONTERMINATING	Fixpoint / Fixpoint



==> terminate_wst26_latex.dat <==
lassos	nodes	Ultimate-all	pasttel	label	Algo
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_basic_safe.bpl/lasso_trace_1.txt	1	116.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_basic_safe.bpl/lasso_trace_2.txt	2	107.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_basic_safe.bpl/lasso_trace_3.txt	3	116.38	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_basic_safe.bpl/lasso_trace_5.txt	4	99.61	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_basic_safe.bpl/lasso_trace_7.txt	5	63.74	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_inc-originalVarNames-noSymmetry.bpl/lasso_trace_1.txt	6	115.7	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_inc-originalVarNames-noSymmetry.bpl/lasso_trace_3.txt	7	169.09	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_inc-originalVarNames-noSymmetry.bpl/lasso_trace_5.txt	8	184.06	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01_inc-originalVarNames-noSymmetry.bpl/lasso_trace_6.txt	9	65.38	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_01-straight.c/lasso_trace_1.txt	10	83.76	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_03-enter-calls_random_modifications.bpl/lasso_trace_1.txt	11	63.57	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_04-toylinarith1_false-valid-ltl.c/lasso_trace_1.txt	12	413.61	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1.t2.c/lasso_trace_1.txt	13	317.29	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_110517_Martin_safe.bpl/lasso_trace_1.txt	14	97.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_110517_Martin01.bpl/lasso_trace_1.txt	15	83.09	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_110517_Martin02.bpl/lasso_trace_1.txt	16	86.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394-fail.t2.c/lasso_trace_1.txt	17	1658.38	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394-fail.t2.c/lasso_trace_2.txt	18	4840.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394-succeed.t2.c/lasso_trace_1.txt	19	897.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394-succeed.t2.c/lasso_trace_2.txt	20	1427.36	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-fail.t2.c/lasso_trace_1.txt	21	999.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-fail.t2.c/lasso_trace_2.txt	22	1465.78	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-fail.t2.c/lasso_trace_3.txt	23	732.92	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-succeed.t2.c/lasso_trace_1.txt	24	1045.77	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-succeed.t2.c/lasso_trace_2.txt	25	1570.6	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-succeed.t2.c/lasso_trace_3.txt	26	757.53	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-succeed.t2.c/lasso_trace_4.txt	27	1022.72	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_1394complete-succeed.t2.c/lasso_trace_5.txt	28	634.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2.t2.c/lasso_trace_1.txt	29	1232.29	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2006CAV-GopanReps-Fig1.c/lasso_trace_1.txt	30	125.22	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2007POPL-GulwaniJojic-Figure3.c/lasso_trace_1.txt	31	164.71	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2013POPL-BenAmGen-Ex3.6.bpl/lasso_trace_1.txt	32	109.58	9	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2020ProgVerif-Sheet10Ex04-Square.bpl/lasso_trace_1.txt	33	89.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2020TACAS-Frohn-2Invs.bpl/lasso_trace_1.txt	34	69.08	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2020TACAS-Frohn-NonDec.bpl/lasso_trace_1.txt	35	108.76	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_232.t2.c/lasso_trace_2.txt	36	91.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_232.t2.c/lasso_trace_3.txt	37	185.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_241.t2.c/lasso_trace_2.txt	38	185.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_241.t2.c/lasso_trace_3.txt	39	481.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2Nested_true-termination.c/lasso_trace_1.txt	40	457.9	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2Nested-1_termination.c/lasso_trace_1.txt	41	366.03	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2Nested-1.c/lasso_trace_1.txt	42	1120.51	10	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2Nested-2_no-overflow.c/lasso_trace_1.txt	43	324.4	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2Nested-2.c/lasso_trace_1.txt	44	727.44	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_2Nested.bpl/lasso_trace_1.txt	45	107.27	10	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_4NestedWith3Variables_true-termination.c/lasso_trace_1.txt	46	850.71	46	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_4NestedWith3Variables-1_termination.c/lasso_trace_1.txt	47	900.05	33	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_4NestedWith3Variables-1.c/lasso_trace_1.txt	48	837.41	34	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_4NestedWith3Variables-2_no-overflow.c/lasso_trace_1.txt	49	902.79	37	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_4NestedWith3Variables-2.c/lasso_trace_1.txt	50	997.48	38	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01_false-no-overflow.c/lasso_trace_2.txt	51	323.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01_false-no-overflow.c/lasso_trace_3.txt	52	81.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01_no-overflow.c/lasso_trace_2.txt	53	251.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01_no-overflow.c/lasso_trace_3.txt	54	62.63	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01_true-termination.c/lasso_trace_2.txt	55	158.7	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01_true-termination.c/lasso_trace_3.txt	56	99.23	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01.c/lasso_trace_2.txt	57	133.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.01.c/lasso_trace_3.txt	58	71.16	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03-no-inv.c/lasso_trace_1.txt	59	120.48	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03-no-inv.c/lasso_trace_2.txt	60	578.95	59	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.c/lasso_trace_1.txt	61	101.56	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.c/lasso_trace_2.txt	62	531.72	62	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.real-no-inv.c/lasso_trace_1.txt	63	175.87	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.real-no-inv.c/lasso_trace_2.txt	64	549.38	64	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.real.c/lasso_trace_1.txt	65	170	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.03.real.c/lasso_trace_2.txt	66	561.67	64	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.04_false-no-overflow.c/lasso_trace_1.txt	67	246.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.04_no-overflow.c/lasso_trace_1.txt	68	221.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.04_true-termination.c/lasso_trace_1.txt	69	156.96	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.04.c/lasso_trace_1.txt	70	92.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.05_false-no-overflow.c/lasso_trace_1.txt	71	296.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.05_no-overflow.c/lasso_trace_1.txt	72	226.42	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.05_true-termination.c/lasso_trace_1.txt	73	150.13	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.05.c/lasso_trace_1.txt	74	90.27	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.06_false-no-overflow.c/lasso_trace_1.txt	75	374.36	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.06_no-overflow.c/lasso_trace_1.txt	76	222.25	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.06_true-termination.c/lasso_trace_1.txt	77	158.32	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.06.c/lasso_trace_1.txt	78	424.51	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.07_false-no-overflow.c/lasso_trace_1.txt	79	138.76	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.07_no-overflow.c/lasso_trace_1.txt	80	134.22	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.07_true-termination.c/lasso_trace_1.txt	81	145.74	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.07.c/lasso_trace_1.txt	82	111.3	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.08_false-no-overflow.c/lasso_trace_1.txt	83	198.13	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.08_no-overflow.c/lasso_trace_1.txt	84	177.19	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.08_true-termination.c/lasso_trace_1.txt	85	203.95	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.08.c/lasso_trace_1.txt	86	109.63	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.09_assume_false-no-overflow.c/lasso_trace_1.txt	87	169.89	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.09_assume_no-overflow.c/lasso_trace_1.txt	88	186.98	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.09_assume_true-termination.c/lasso_trace_1.txt	89	112.13	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.09_assume.c/lasso_trace_1.txt	90	184.27	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.10.c.t2.c/lasso_trace_2.txt	91	315.85	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.10.c.t2.c/lasso_trace_3.txt	92	466.55	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.10.c.t2.c/lasso_trace_4.txt	93	441.64	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.10.c.t2.c/lasso_trace_5.txt	94	293.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.10.c.t2.c/lasso_trace_7.txt	95	180.75	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.10.c.t2.c/lasso_trace_8.txt	96	101.1	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_a.11.c/lasso_trace_1.txt	97	3390.19	22	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron2_true-termination.c/lasso_trace_1.txt	98	296.07	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron2-1_no-overflow.c/lasso_trace_1.txt	99	173.72	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron2-1.c/lasso_trace_1.txt	100	153.37	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron2-2_no-overflow.c/lasso_trace_1.txt	101	318.98	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron2-2.c/lasso_trace_1.txt	102	286.63	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3_true-termination.c/lasso_trace_1.txt	103	2823.51	44	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1_no-overflow.c/lasso_trace_1.txt	104	315.07	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1_no-overflow.c/lasso_trace_2.txt	105	306.33	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1_no-overflow.c/lasso_trace_3.txt	106	263.19	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1_no-overflow.c/lasso_trace_4.txt	107	194.39	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1.c/lasso_trace_1.txt	108	298.14	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1.c/lasso_trace_2.txt	109	274.86	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1.c/lasso_trace_3.txt	110	241.29	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-1.c/lasso_trace_4.txt	111	189.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-2_no-overflow.c/lasso_trace_1.txt	112	2997.48	44	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aaron3-2.c/lasso_trace_1.txt	113	2824.15	43	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_Main.bpl/lasso_trace_1.txt	114	225.63	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_Main.bpl/lasso_trace_2.txt	115	161.99	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_Main.bpl/lasso_trace_3.txt	116	176.31	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_Main.bpl/lasso_trace_5.txt	117	149.96	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_Main.bpl/lasso_trace_7.txt	118	83.83	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_true-termination.c/lasso_trace_1.txt	119	302.6	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_true-termination.c/lasso_trace_10.txt	120	349.28	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_true-termination.c/lasso_trace_3.txt	121	109.14	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann_true-termination.c/lasso_trace_4.txt	122	214.05	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1_no-overflow.c/lasso_trace_1.txt	123	309.11	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1_no-overflow.c/lasso_trace_12.txt	124	204.04	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1_no-overflow.c/lasso_trace_2.txt	125	264.2	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1_no-overflow.c/lasso_trace_5.txt	126	194.29	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1_no-overflow.c/lasso_trace_6.txt	127	274.76	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1.c/lasso_trace_1.txt	128	311.85	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1.c/lasso_trace_12.txt	129	216.26	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1.c/lasso_trace_2.txt	130	295.53	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1.c/lasso_trace_5.txt	131	212.09	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-1.c/lasso_trace_6.txt	132	296.9	33	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-2_termination.c/lasso_trace_1.txt	133	297.56	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-2_termination.c/lasso_trace_3.txt	134	99.86	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-2_termination.c/lasso_trace_4.txt	135	214.86	33	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-2.c/lasso_trace_1.txt	136	318.74	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-2.c/lasso_trace_3.txt	137	107.8	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann-2.c/lasso_trace_4.txt	138	214.93	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ackermann.bpl/lasso_trace_1.txt	139	70.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann.bpl/lasso_trace_1.txt	140	266.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann.bpl/lasso_trace_15.txt	141	136.96	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ackermann.bpl/lasso_trace_3.txt	142	121.42	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann.bpl/lasso_trace_3.txt	143	185.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann.bpl/lasso_trace_4.txt	144	265.05	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann01_true-termination.c/lasso_trace_1.txt	145	218.2	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann01_true-termination.c/lasso_trace_2.txt	146	149.8	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ackermann01_true-termination.c/lasso_trace_3.txt	147	312.32	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ACSL-InvariantAndContinue.c/lasso_trace_1.txt	148	99.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Acsl01-EnsuresLocal-Safe.c/lasso_trace_1.txt	149	143.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Acsl02-EnsuresLocal-Unsafe.c/lasso_trace_1.txt	150	147.2	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Acsl03-EnsuresGlobal-Safe.c/lasso_trace_1.txt	151	141.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Acsl04-EnsuresGlobal-Unsafe.c/lasso_trace_1.txt	152	152.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AcslLoopInvariant.c/lasso_trace_1.txt	153	131.74	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addition-correct.bpl/lasso_trace_1.txt	154	65.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addition-correct.bpl/lasso_trace_2.txt	155	72.52	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addition-incorrect.bpl/lasso_trace_1.txt	156	61.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addition-incorrect.bpl/lasso_trace_2.txt	157	148.01	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addition-incorrect2.bpl/lasso_trace_1.txt	158	85.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_addition-incorrect2.bpl/lasso_trace_2.txt	159	128.86	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Addition01_true-termination.c/lasso_trace_1.txt	160	112.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Addition01_true-unreach-call_true-termination.c/lasso_trace_1.txt	161	94.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_afterrec_2calls_false-unreach-call.c/lasso_trace_1.txt	162	118	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AG313.bpl/lasso_trace_1.txt	163	103.73	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-aaron2_no-overflow.c/lasso_trace_1.txt	164	180.62	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-aaron2_true-termination.c/lasso_trace_1.txt	165	192.14	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-aaron2.c/lasso_trace_1.txt	166	188.97	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-aaron3_no-overflow.c/lasso_trace_1.txt	167	2211.36	50	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-aaron3_true-termination.c/lasso_trace_1.txt	168	2346.64	49	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-aaron3.c/lasso_trace_1.txt	169	2370.9	55	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_no-overflow.c/lasso_trace_1.txt	170	190.01	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_no-overflow.c/lasso_trace_2.txt	171	186.62	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_no-overflow.c/lasso_trace_3.txt	172	141.31	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_no-overflow.c/lasso_trace_4.txt	173	112.84	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_true-termination.c/lasso_trace_1.txt	174	214.02	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_true-termination.c/lasso_trace_2.txt	175	196.44	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_true-termination.c/lasso_trace_3.txt	176	156.73	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex_true-termination.c/lasso_trace_4.txt	177	109.27	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex.c/lasso_trace_1.txt	178	206.64	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex.c/lasso_trace_2.txt	179	197.6	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex.c/lasso_trace_3.txt	180	135.13	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-complex.c/lasso_trace_4.txt	181	103.34	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy1_no-overflow.c/lasso_trace_1.txt	182	179.44	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy1_true-termination.c/lasso_trace_1.txt	183	191.67	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy1.c/lasso_trace_1.txt	184	194.69	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy2_true-termination.c/lasso_trace_1.txt	185	148.42	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy2-1_no-overflow.c/lasso_trace_1.txt	186	156.28	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy2-1.c/lasso_trace_1.txt	187	161.8	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy2-2_no-overflow.c/lasso_trace_1.txt	188	145.69	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-easy2-2.c/lasso_trace_1.txt	189	154.07	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-exmini_no-overflow.c/lasso_trace_1.txt	190	178.59	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-exmini_true-termination.c/lasso_trace_1.txt	191	178.36	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-exmini.c/lasso_trace_1.txt	192	181.73	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_no-overflow.c/lasso_trace_1.txt	193	169.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_true-termination.c/lasso_trace_1.txt	194	179.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1.c/lasso_trace_1.txt	195	184.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-loops_no-overflow.c/lasso_trace_1.txt	196	184.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-loops_true-termination.c/lasso_trace_1.txt	197	198.31	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-loops.c/lasso_trace_1.txt	198	199.31	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-ndecr_no-overflow.c/lasso_trace_1.txt	199	182.77	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-ndecr_true-termination.c/lasso_trace_1.txt	200	194.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-ndecr.c/lasso_trace_1.txt	201	191.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop_true-termination.c/lasso_trace_1.txt	202	276.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop_true-termination.c/lasso_trace_2.txt	203	368.3	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop_true-termination.c/lasso_trace_3.txt	204	279.91	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop_true-termination.c/lasso_trace_5.txt	205	280.03	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop_true-termination.c/lasso_trace_6.txt	206	284.72	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1_no-overflow.c/lasso_trace_1.txt	207	253.08	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1_no-overflow.c/lasso_trace_2.txt	208	344.62	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1_no-overflow.c/lasso_trace_3.txt	209	264.25	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1_no-overflow.c/lasso_trace_5.txt	210	271.76	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1_no-overflow.c/lasso_trace_6.txt	211	258.59	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1.c/lasso_trace_1.txt	212	282.6	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1.c/lasso_trace_2.txt	213	380.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1.c/lasso_trace_3.txt	214	274.04	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1.c/lasso_trace_5.txt	215	267.55	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-1.c/lasso_trace_6.txt	216	276.2	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2_no-overflow.c/lasso_trace_1.txt	217	259.19	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2_no-overflow.c/lasso_trace_2.txt	218	334.83	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2_no-overflow.c/lasso_trace_3.txt	219	258.83	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2_no-overflow.c/lasso_trace_5.txt	220	270.04	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2_no-overflow.c/lasso_trace_6.txt	221	267.78	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2.c/lasso_trace_1.txt	222	275.39	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2.c/lasso_trace_2.txt	223	393.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2.c/lasso_trace_3.txt	224	272.51	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2.c/lasso_trace_5.txt	225	291.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-nestedLoop-2.c/lasso_trace_6.txt	226	285.45	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random1d_true-termination.c/lasso_trace_1.txt	227	271.5	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random1d-1_no-overflow.c/lasso_trace_1.txt	228	231.05	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random1d-1.c/lasso_trace_1.txt	229	261.14	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random1d-2_no-overflow.c/lasso_trace_1.txt	230	242.92	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random1d-2.c/lasso_trace_1.txt	231	271.57	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random2d_no-overflow.c/lasso_trace_1.txt	232	210.9	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random2d_true-termination.c/lasso_trace_1.txt	233	237.88	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-random2d.c/lasso_trace_1.txt	234	224.51	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-rsd_no-overflow.c/lasso_trace_1.txt	235	227.59	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-rsd_true-termination.c/lasso_trace_1.txt	236	278.74	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-rsd.c/lasso_trace_1.txt	237	269.61	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-speedpldi2_no-overflow.c/lasso_trace_1.txt	238	255.05	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-speedpldi2_true-termination.c/lasso_trace_1.txt	239	280.33	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-speedpldi2.c/lasso_trace_1.txt	240	280.8	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-speedpldi4_no-overflow.c/lasso_trace_1.txt	241	249.08	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-speedpldi4_true-termination.c/lasso_trace_1.txt	242	264.36	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-speedpldi4.c/lasso_trace_1.txt	243	263.69	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-terminate_no-overflow.c/lasso_trace_1.txt	244	190.56	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-terminate_true-termination.c/lasso_trace_1.txt	245	206.82	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-terminate.c/lasso_trace_1.txt	246	261.64	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-wcet2_no-overflow.c/lasso_trace_1.txt	247	171.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-wcet2_no-overflow.c/lasso_trace_3.txt	248	119.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-wcet2_true-termination.c/lasso_trace_1.txt	249	186.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-wcet2_true-termination.c/lasso_trace_3.txt	250	141.88	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-wcet2.c/lasso_trace_1.txt	251	183.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-wcet2.c/lasso_trace_3.txt	252	138.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-while2_no-overflow.c/lasso_trace_2.txt	253	83.94	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-while2_true-termination.c/lasso_trace_2.txt	254	86.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-while2.c/lasso_trace_2.txt	255	92.56	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_AmazonResearchAward.bpl/lasso_trace_1.txt	256	107.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ambigousLoopEntry.bpl/lasso_trace_1.txt	257	63.99	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ambigousLoopEntry.bpl/lasso_trace_2.txt	258	45.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-01_termination.c/lasso_trace_1.txt	259	368.16	34	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-01.c/lasso_trace_1.txt	260	403.09	31	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-04_termination.c/lasso_trace_1.txt	261	162.15	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-04.c/lasso_trace_1.txt	262	187.1	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-05_termination.c/lasso_trace_1.txt	263	244.17	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-05.c/lasso_trace_1.txt	264	259.35	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-06_termination.c/lasso_trace_1.txt	265	320.73	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-06.c/lasso_trace_1.txt	266	357.26	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-assume_termination.c/lasso_trace_1.txt	267	379.1	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_and-assume.c/lasso_trace_1.txt	268	440.43	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchild-accepted-fail.t2.c/lasso_trace_1.txt	269	2016.34	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchild-accepted.t2.c/lasso_trace_1.txt	270	2084.3	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchild-live.t2.c/lasso_trace_1.txt	271	3575.06	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_apchildlive-succeed.t2.c/lasso_trace_1.txt	272	714.65	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_array_free.t2.c/lasso_trace_1.txt	273	226.23	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_array_init_assign.t2.c/lasso_trace_1.txt	274	235.55	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_array_init.t2.c/lasso_trace_1.txt	275	297.26	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_array2.t2.c/lasso_trace_1.txt	276	131.98	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_array3.t2.c/lasso_trace_1.txt	277	398.8	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_array3ManuallyTranslated_true-termination.bpl/lasso_trace_1.txt	278	112.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ArrayInit02.bpl/lasso_trace_1.txt	279	164.75	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ase_example.t2.c/lasso_trace_1.txt	280	1660.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ATVA2013-array-int.bpl/lasso_trace_1.txt	281	83.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ATVA2013-bound-int.bpl/lasso_trace_1.txt	282	97.17	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ATVA2013-nonIntegral-int.bpl/lasso_trace_1.txt	283	96.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ATVA2013-wild-int.bpl/lasso_trace_1.txt	284	88.23	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ATVA2013-yPositive-int.bpl/lasso_trace_1.txt	285	87.87	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avery-FLOPS2006-Table1_no-overflow.c/lasso_trace_1.txt	286	223.16	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avery-FLOPS2006-Table1_true-termination.c/lasso_trace_1.txt	287	1355.05	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avery-FLOPS2006-Table1.c/lasso_trace_1.txt	288	1536.74	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg_true_no-overflow.c/lasso_trace_1.txt	289	187.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg_true_no-overflow.c/lasso_trace_3.txt	290	175.94	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg_true_true-termination.c/lasso_trace_1.txt	291	1266.84	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg_true_true-termination.c/lasso_trace_3.txt	292	911.49	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg_true.c/lasso_trace_1.txt	293	1051.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg_true.c/lasso_trace_3.txt	294	672.34	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg.bpl/lasso_trace_1.txt	295	143.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Avg.bpl/lasso_trace_2.txt	296	95.25	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aviad_no-overflow.c/lasso_trace_1.txt	297	141.7	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aviad_true-termination.c/lasso_trace_1.txt	298	709.12	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_aviad.c/lasso_trace_1.txt	299	821.03	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.01_false-no-overflow.c/lasso_trace_1.txt	300	600.52	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.01_no-overflow.c/lasso_trace_1.txt	301	103.82	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.01_true-termination.c/lasso_trace_1.txt	302	716.06	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.01.c/lasso_trace_1.txt	303	771.21	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.02_false-no-overflow.c/lasso_trace_1.txt	304	1052.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.02_no-overflow.c/lasso_trace_1.txt	305	105.62	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.02_true-termination.c/lasso_trace_1.txt	306	1258.43	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.02.c/lasso_trace_1.txt	307	621.69	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03_assume_false-no-overflow.c/lasso_trace_1.txt	308	1119.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03_assume_no-overflow.c/lasso_trace_1.txt	309	223.8	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03_assume_true-termination.c/lasso_trace_1.txt	310	731.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03_assume.c/lasso_trace_1.txt	311	1174.05	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03-no-inv_assume_false-no-overflow.c/lasso_trace_1.txt	312	1381.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03-no-inv_assume_no-overflow.c/lasso_trace_1.txt	313	218.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03-no-inv_assume_true-termination.c/lasso_trace_1.txt	314	661.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.03-no-inv_assume.c/lasso_trace_1.txt	315	1429.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.04_no-overflow.c/lasso_trace_1.txt	316	137.19	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.04_true-termination.c/lasso_trace_1.txt	317	942.87	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.04.c/lasso_trace_1.txt	318	754.26	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.05_false-no-overflow.c/lasso_trace_1.txt	319	812.68	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.05_no-overflow.c/lasso_trace_1.txt	320	152.24	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.05_true-termination.c/lasso_trace_1.txt	321	859.56	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.05.c/lasso_trace_1.txt	322	816.63	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.06_no-overflow.c/lasso_trace_1.txt	323	98.3	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.06_true-termination.c/lasso_trace_1.txt	324	99.03	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.06.c/lasso_trace_1.txt	325	94.74	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.07_false-no-overflow.c/lasso_trace_1.txt	326	217.91	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.07_no-overflow.c/lasso_trace_1.txt	327	117.18	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.07_true-termination.c/lasso_trace_1.txt	328	114.14	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.07.c/lasso_trace_1.txt	329	113.25	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.09_assume_no-overflow.c/lasso_trace_1.txt	330	151.73	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.09_assume_true-termination.c/lasso_trace_1.txt	331	204.52	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.09_assume_true-termination.c/lasso_trace_2.txt	332	119.71	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.09_assume.c/lasso_trace_1.txt	333	161.53	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.10_false-no-overflow.c/lasso_trace_1.txt	334	335.02	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.10_no-overflow.c/lasso_trace_1.txt	335	114.46	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.10_true-termination.c/lasso_trace_1.txt	336	127.9	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.10.c/lasso_trace_1.txt	337	135.67	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.11_false-no-overflow.c/lasso_trace_1.txt	338	269.81	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.11_no-overflow.c/lasso_trace_1.txt	339	127.18	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.11_true-termination.c/lasso_trace_1.txt	340	482.69	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.11.c/lasso_trace_1.txt	341	166.82	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.12_false-no-overflow.c/lasso_trace_1.txt	342	547.04	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.12_no-overflow.c/lasso_trace_1.txt	343	135.73	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.12_true-termination.c/lasso_trace_1.txt	344	125.26	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.12.c/lasso_trace_1.txt	345	311.99	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.13_false-no-overflow.c/lasso_trace_1.txt	346	313.98	31	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.13_no-overflow.c/lasso_trace_1.txt	347	150.15	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.13_true-termination.c/lasso_trace_1.txt	348	247.04	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.13.c/lasso_trace_1.txt	349	152.29	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.14_no-overflow.c/lasso_trace_2.txt	350	99.48	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.14_no-overflow.c/lasso_trace_3.txt	351	68.62	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.14_true-termination.c/lasso_trace_2.txt	352	212.92	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.14_true-termination.c/lasso_trace_3.txt	353	145.25	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.14.c/lasso_trace_2.txt	354	117.45	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.14.c/lasso_trace_3.txt	355	72.98	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15_false-no-overflow.c/lasso_trace_2.txt	356	200.95	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15_false-no-overflow.c/lasso_trace_3.txt	357	159.02	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15_no-overflow.c/lasso_trace_2.txt	358	111.86	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15_no-overflow.c/lasso_trace_3.txt	359	82.49	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15_true-termination.c/lasso_trace_2.txt	360	190.24	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15.c/lasso_trace_2.txt	361	125.65	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.15.c/lasso_trace_3.txt	362	80.07	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16_false-no-overflow.c/lasso_trace_1.txt	363	263.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16_false-no-overflow.c/lasso_trace_2.txt	364	735.08	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16_no-overflow.c/lasso_trace_1.txt	365	115.86	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16_no-overflow.c/lasso_trace_2.txt	366	97.25	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16_true-termination.c/lasso_trace_1.txt	367	205.31	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16_true-termination.c/lasso_trace_2.txt	368	352.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16.c/lasso_trace_1.txt	369	124.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.16.c/lasso_trace_2.txt	370	105.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17_false-no-overflow.c/lasso_trace_1.txt	371	125.23	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17_false-no-overflow.c/lasso_trace_2.txt	372	149.27	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17_no-overflow.c/lasso_trace_1.txt	373	115.6	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17_no-overflow.c/lasso_trace_2.txt	374	81.51	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17_true-termination.c/lasso_trace_1.txt	375	170.35	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17_true-termination.c/lasso_trace_2.txt	376	85.93	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17.c/lasso_trace_1.txt	377	120.59	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.17.c/lasso_trace_2.txt	378	78.77	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.18_no-overflow.c/lasso_trace_3.txt	379	91.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.18_no-overflow.c/lasso_trace_5.txt	380	67.07	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.18_true-termination.c/lasso_trace_3.txt	381	142.72	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.18_true-termination.c/lasso_trace_5.txt	382	117.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.18.c/lasso_trace_3.txt	383	646.23	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_b.18.c/lasso_trace_5.txt	384	393.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore_true-termination.c/lasso_trace_1.txt	385	121.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore-2_no-overflow.c/lasso_trace_1.txt	386	111.52	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore-2.c/lasso_trace_1.txt	387	120.54	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore.bpl/lasso_trace_1.txt	388	91.59	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore.c/lasso_trace_1.txt	389	89.56	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Bangalore3.bpl/lasso_trace_1.txt	390	87.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_no-overflow.c/lasso_trace_1.txt	391	150.63	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_nondet_true-termination.c/lasso_trace_1.txt	392	442.65	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_nondet-1_no-overflow.c/lasso_trace_1.txt	393	406.35	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_nondet-1.c/lasso_trace_1.txt	394	429.28	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_nondet-2_termination.c/lasso_trace_1.txt	395	376.98	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_nondet-2.c/lasso_trace_1.txt	396	382.79	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi_true-termination.c/lasso_trace_1.txt	397	162.65	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi.bpl/lasso_trace_1.txt	398	85.43	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Benghazi.c/lasso_trace_1.txt	399	165.09	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Betim-Fig3.2-Safe.bpl/lasso_trace_1.txt	400	81.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BeyerHenzingerMajumdarRybalchenko-PLDI2007-Figure4.bpl/lasso_trace_1.txt	401	119.97	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bhmr2007.c.i_3.bpl/lasso_trace_1.txt	402	192.56	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bhmr2007.c.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	403	180.98	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bhmr2007.c.i_4.bpl/lasso_trace_1.txt	404	245.28	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bhmr2007.c.i_5.bpl/lasso_trace_1.txt	405	106.57	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search_true-termination.c/lasso_trace_1.txt	406	274.06	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search-2_no-overflow.c/lasso_trace_1.txt	407	372.55	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binary_Search-2.c/lasso_trace_1.txt	408	427.6	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Binomial.bpl/lasso_trace_1.txt	409	214	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bitcount16.t2.c/lasso_trace_1.txt	410	451.81	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bitcount32.t2.c/lasso_trace_1.txt	411	477.33	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bitwiseOps.c/lasso_trace_1.txt	412	2899.75	231	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_boogieLTL.bpl/lasso_trace_1.txt	413	86.21	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BoolVsInt.c/lasso_trace_1.txt	414	137	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Boulder.bpl/lasso_trace_1.txt	415	89.64	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bound-scaled200.bpl/lasso_trace_1.txt	416	1358.67	181	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bound-scaled400.bpl/lasso_trace_1.txt	417	2711.99	521	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bound-scaled600.bpl/lasso_trace_1.txt	418	6438	1264	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BradleyMannaSipma-CAV2005-Fig1_no-overflow.c/lasso_trace_1.txt	419	154.37	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BradleyMannaSipma-CAV2005-Fig1_true-termination.c/lasso_trace_1.txt	420	161.95	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BradleyMannaSipma-CAV2005-Fig1.c/lasso_trace_1.txt	421	160.92	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Break.bpl/lasso_trace_1.txt	422	95.28	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_break.c/lasso_trace_1.txt	423	140.8	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bresenham.c/lasso_trace_1.txt	424	395.96	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_no-overflow.c/lasso_trace_1.txt	425	246.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_no-overflow.c/lasso_trace_2.txt	426	70.5	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_no-overflow.c/lasso_trace_3.txt	427	80.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_no-overflow.c/lasso_trace_4.txt	428	179.64	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_true-termination.c/lasso_trace_1.txt	429	253.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_true-termination.c/lasso_trace_2.txt	430	71.48	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_true-termination.c/lasso_trace_3.txt	431	78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1_true-termination.c/lasso_trace_4.txt	432	182.56	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1.c/lasso_trace_1.txt	433	262.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1.c/lasso_trace_2.txt	434	85.66	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1.c/lasso_trace_3.txt	435	74.12	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig1.c/lasso_trace_4.txt	436	189.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a_no-overflow.c/lasso_trace_2.txt	437	69.55	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a_no-overflow.c/lasso_trace_3.txt	438	64.88	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a_no-overflow.c/lasso_trace_4.txt	439	134.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a_true-termination.c/lasso_trace_2.txt	440	69.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a_true-termination.c/lasso_trace_3.txt	441	60.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a_true-termination.c/lasso_trace_4.txt	442	130.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a.bpl/lasso_trace_2.txt	443	69.18	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a.bpl/lasso_trace_4.txt	444	86.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a.c/lasso_trace_2.txt	445	66.67	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a.c/lasso_trace_3.txt	446	71.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Fig9a.c/lasso_trace_4.txt	447	137.87	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Introduction_no-overflow.c/lasso_trace_1.txt	448	146	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Introduction_true-termination.c/lasso_trace_1.txt	449	136.87	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BrockschmidtCookFuhs-CAV2013-Introduction.c/lasso_trace_1.txt	450	136.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_1.txt	451	209.28	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_13.txt	452	494.18	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_14.txt	453	1294.9	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_2.txt	454	1469.45	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_3.txt	455	1177.78	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_5.txt	456	1210.54	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_6.txt	457	384.28	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_7.txt	458	795.56	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_8.txt	459	821.07	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.fixed.t2.c/lasso_trace_9.txt	460	703.01	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	461	215.12	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	462	1468.37	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_3.txt	463	1150.41	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_5.txt	464	1207.6	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_6.txt	465	392.85	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_7.txt	466	768.23	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_8.txt	467	825.17	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.c.i.broydn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_9.txt	468	679.27	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_1.txt	469	210.71	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_13.txt	470	997.28	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_2.txt	471	1453.19	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_3.txt	472	1134.25	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_5.txt	473	273.97	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_6.txt	474	1170.49	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_7.txt	475	587.93	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_broydn.t2.c/lasso_trace_8.txt	476	1280	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_brp_withassume.t2.c/lasso_trace_10.txt	477	1517.29	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_brp_withassume.t2.c/lasso_trace_11.txt	478	568.94	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_brp_withassume.t2.c/lasso_trace_12.txt	479	1122.58	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_brp_withassume.t2.c/lasso_trace_13.txt	480	1422.42	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_brp_withassume.t2.c/lasso_trace_2.txt	481	439.21	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bsort100.t2.c/lasso_trace_1.txt	482	306.38	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bubble_sort.c/lasso_trace_1.txt	483	232.28	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bubblesort_inner_loop.t2.c/lasso_trace_1.txt	484	547.38	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bubbleSort.t2.c/lasso_trace_1.txt	485	1328.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bubbleSort.t2.c/lasso_trace_5.txt	486	531.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BubblesortWithoutArrays_true-termination.c/lasso_trace_1.txt	487	254.19	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BubblesortWithoutArrays_true-termination.c/lasso_trace_2.txt	488	415.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug-double-call.bpl/lasso_trace_1.txt	489	78.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug-FalseStemFeasible.c/lasso_trace_1.txt	490	69.7	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug-old-stmt-3.bpl/lasso_trace_1.txt	491	87.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug02_isEmptyHeuristic_recursion.c/lasso_trace_1.txt	492	823.96	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug02_isEmptyHeuristic_recursion.c/lasso_trace_2.txt	493	643.48	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug02_isEmptyHeuristic_recursion.c/lasso_trace_3.txt	494	584.97	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug02_isEmptyHeuristic_recursion.c/lasso_trace_5.txt	495	334.67	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug02_isEmptyHeuristic_recursion.c/lasso_trace_6.txt	496	364.23	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_bug06_IsEmptyHeuristic.c/lasso_trace_2.txt	497	161.49	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugDoubleLabel.c/lasso_trace_1.txt	498	233.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugInterpolantConsolidation01.bpl/lasso_trace_1.txt	499	79.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugOldVars01-simplified.c/lasso_trace_1.txt	500	151.82	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugOldVars01.c/lasso_trace_1.txt	501	507.65	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugOldVars02.bpl/lasso_trace_1.txt	502	106.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_BugOldVars04.bpl/lasso_trace_1.txt	503	77.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_builtin_return_address.c/lasso_trace_1.txt	504	1014.97	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_byron-1.t2.c/lasso_trace_1.txt	505	1377.77	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_byron-2.t2.c/lasso_trace_1.txt	506	2636.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_byron-2.t2.c/lasso_trace_2.txt	507	225.57	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_byron-2.t2.c/lasso_trace_3.txt	508	158.66	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_byron-3.t2.c/lasso_trace_1.txt	509	1019.62	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_byron-4.t2.c/lasso_trace_3.txt	510	473.93	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume_false-no-overflow.c/lasso_trace_1.txt	511	237.01	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume_false-no-overflow.c/lasso_trace_2.txt	512	197.89	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume_no-overflow.c/lasso_trace_1.txt	513	140.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume_no-overflow.c/lasso_trace_2.txt	514	120.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume_true-termination.c/lasso_trace_1.txt	515	147.54	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume_true-termination.c/lasso_trace_2.txt	516	321.48	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume.c/lasso_trace_1.txt	517	270	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01_assume.c/lasso_trace_2.txt	518	208.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01-no-inv_false-no-overflow.c/lasso_trace_1.txt	519	183.64	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01-no-inv_no-overflow.c/lasso_trace_1.txt	520	82.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01-no-inv_true-termination.c/lasso_trace_1.txt	521	202.32	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01-no-inv.c/lasso_trace_1.txt	522	81.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.01.c/lasso_trace_1.txt	523	218.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02_false-no-overflow.c/lasso_trace_1.txt	524	1220.39	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02_false-no-overflow.c/lasso_trace_2.txt	525	1017.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02_no-overflow.c/lasso_trace_1.txt	526	110.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02_no-overflow.c/lasso_trace_2.txt	527	77.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02_true-termination.c/lasso_trace_1.txt	528	602.9	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02_true-termination.c/lasso_trace_2.txt	529	610.41	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02.c/lasso_trace_1.txt	530	530.4	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.02.c/lasso_trace_2.txt	531	290.66	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.03_false-no-overflow.c/lasso_trace_1.txt	532	1416.71	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.03_no-overflow.c/lasso_trace_1.txt	533	145.05	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.03_true-termination.c/lasso_trace_1.txt	534	772.97	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.03.c/lasso_trace_1.txt	535	789.88	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.04-no-inv.c/lasso_trace_1.txt	536	916.26	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.04.c/lasso_trace_1.txt	537	956.34	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.06.c/lasso_trace_1.txt	538	1602.75	127	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.07_false-no-overflow.c/lasso_trace_1.txt	539	409.52	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.07_no-overflow.c/lasso_trace_1.txt	540	112.55	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.07_true-termination.c/lasso_trace_1.txt	541	251.28	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.07.c/lasso_trace_1.txt	542	310.46	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08_false-no-overflow.c/lasso_trace_1.txt	543	328.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08_false-no-overflow.c/lasso_trace_2.txt	544	259.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08_no-overflow.c/lasso_trace_1.txt	545	108.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08_no-overflow.c/lasso_trace_2.txt	546	83.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08_true-termination.c/lasso_trace_1.txt	547	260.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08_true-termination.c/lasso_trace_2.txt	548	226.9	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08.c/lasso_trace_1.txt	549	168.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.08.c/lasso_trace_2.txt	550	123.72	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.09.c/lasso_trace_1.txt	551	249.98	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_c.11.c/lasso_trace_1.txt	552	4129.58	23	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cacm.c/lasso_trace_1.txt	553	350.53	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_no-overflow.c/lasso_trace_1.txt	554	203.43	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_step2-1_no-overflow.c/lasso_trace_1.txt	555	214.13	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_step2-1.c/lasso_trace_1.txt	556	211	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo_true-termination.c/lasso_trace_1.txt	557	265.45	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo.bpl/lasso_trace_1.txt	558	105.17	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cairo.c/lasso_trace_1.txt	559	216.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_1.txt	560	176.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_2.txt	561	88.47	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_3.txt	562	159.3	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_4.txt	563	132.83	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_5.txt	564	90.66	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_6.txt	565	105.07	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_7.txt	566	127.05	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular_incorrect.bpl/lasso_trace_8.txt	567	83.08	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_1.txt	568	184.84	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_2.txt	569	80.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_3.txt	570	160.33	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_4.txt	571	133.37	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_5.txt	572	81.87	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_6.txt	573	103.04	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_7.txt	574	139.77	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallIrregular.bpl/lasso_trace_8.txt	575	83.72	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallReturn.bpl/lasso_trace_1.txt	576	109.27	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CallReturn.bpl/lasso_trace_2.txt	577	138.04	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cav1.c/lasso_trace_1.txt	578	101.15	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cggmp2005_variant.c.i_3.bpl/lasso_trace_1.txt	579	115.46	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cggmp2005_variant.c.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	580	122.9	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cggmp2005.c.i_3.bpl/lasso_trace_1.txt	581	89.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cggmp2005.c.i_3.bplTransformedIcfg_BEv2_2.bpl/lasso_trace_1.txt	582	92.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cggmp2005b.c.i_4.bpl/lasso_trace_2.txt	583	73.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_chaining2.c/lasso_trace_1.txt	584	109.55	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron1_no-overflow.c/lasso_trace_1.txt	585	376.7	55	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron1_true-termination.c/lasso_trace_1.txt	586	365.92	55	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron1.c/lasso_trace_1.txt	587	357.99	68	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron2_no-overflow.c/lasso_trace_1.txt	588	191.65	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron2_true-termination.c/lasso_trace_1.txt	589	187.74	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron2.c/lasso_trace_1.txt	590	181.38	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron3_no-overflow.c/lasso_trace_1.txt	591	2347.08	50	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron3_true-termination.c/lasso_trace_1.txt	592	2257.65	49	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron3.c/lasso_trace_1.txt	593	2231.15	48	TERMINATING	2-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron4_no-overflow.c/lasso_trace_1.txt	594	2755.55	482	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron4_true-termination.c/lasso_trace_1.txt	595	2720.38	474	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron4.c/lasso_trace_1.txt	596	2696.8	469	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron6_no-overflow.c/lasso_trace_1.txt	597	353.94	34	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron6_true-termination.c/lasso_trace_1.txt	598	349.57	37	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-aaron6.c/lasso_trace_1.txt	599	341.47	34	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-easy1_no-overflow.c/lasso_trace_1.txt	600	185.08	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-easy1_true-termination.c/lasso_trace_1.txt	601	196.77	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-easy1.c/lasso_trace_1.txt	602	196.06	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-easy2_no-overflow.c/lasso_trace_1.txt	603	143.85	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-easy2_true-termination.c/lasso_trace_1.txt	604	151.03	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-easy2.c/lasso_trace_1.txt	605	149.45	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-random1d_no-overflow.c/lasso_trace_1.txt	606	303.44	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-random1d_true-termination.c/lasso_trace_1.txt	607	271.58	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-random1d.c/lasso_trace_1.txt	608	271.48	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-random2d_no-overflow.c/lasso_trace_1.txt	609	230.69	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-random2d_true-termination.c/lasso_trace_1.txt	610	209.72	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChawdharyCookGulwaniSagivYang-ESOP2008-random2d.c/lasso_trace_1.txt	611	218.43	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-2012SAS-Fig1.bpl/lasso_trace_1.txt	612	157.97	18	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.02_no-overflow.c/lasso_trace_1.txt	613	176.27	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.02_true-termination.c/lasso_trace_1.txt	614	211.78	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.02.c/lasso_trace_1.txt	615	157.62	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.03_no-overflow.c/lasso_trace_1.txt	616	156.54	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.03_true-termination.c/lasso_trace_1.txt	617	234.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.03.c/lasso_trace_1.txt	618	149.26	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.04_no-overflow.c/lasso_trace_1.txt	619	175.53	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.04_true-termination.c/lasso_trace_1.txt	620	212.12	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.04.c/lasso_trace_1.txt	621	147.26	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.05_no-overflow.c/lasso_trace_1.txt	622	175.21	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.05_true-termination.c/lasso_trace_1.txt	623	209.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex1.05.c/lasso_trace_1.txt	624	166.34	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.01_no-overflow.c/lasso_trace_1.txt	625	308.19	10	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.01_true-termination.c/lasso_trace_1.txt	626	317.66	10	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.01.c/lasso_trace_1.txt	627	309.19	10	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.07_no-overflow.c/lasso_trace_1.txt	628	349.4	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.07_true-termination.c/lasso_trace_1.txt	629	337.17	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.07.c/lasso_trace_1.txt	630	300.57	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.08_no-overflow.c/lasso_trace_1.txt	631	323.22	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.08_true-termination.c/lasso_trace_1.txt	632	304.81	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.08.c/lasso_trace_1.txt	633	285.54	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.09_no-overflow.c/lasso_trace_1.txt	634	238.03	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.09_true-termination.c/lasso_trace_1.txt	635	220.84	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.09.c/lasso_trace_1.txt	636	210.38	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.10_no-overflow.c/lasso_trace_1.txt	637	159.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.10_true-termination.c/lasso_trace_1.txt	638	159.37	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.10.c/lasso_trace_1.txt	639	153.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.13_no-overflow.c/lasso_trace_1.txt	640	171.75	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.13_true-termination.c/lasso_trace_1.txt	641	159.45	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.13.c/lasso_trace_1.txt	642	142.12	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.16_no-overflow.c/lasso_trace_1.txt	643	139.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.16_true-termination.c/lasso_trace_1.txt	644	137.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.16.c/lasso_trace_1.txt	645	132.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.18_no-overflow.c/lasso_trace_1.txt	646	128.41	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.18_true-termination.c/lasso_trace_1.txt	647	136.38	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.18.c/lasso_trace_1.txt	648	133.16	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.19_no-overflow.c/lasso_trace_1.txt	649	155.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.19_true-termination.c/lasso_trace_1.txt	650	149.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.19.c/lasso_trace_1.txt	651	152.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.20_no-overflow.c/lasso_trace_1.txt	652	173.45	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.20_true-termination.c/lasso_trace_1.txt	653	161.85	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.20.c/lasso_trace_1.txt	654	161.5	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.21_no-overflow.c/lasso_trace_1.txt	655	139.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.21_true-termination.c/lasso_trace_1.txt	656	121.45	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.21.c/lasso_trace_1.txt	657	132.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.22_no-overflow.c/lasso_trace_1.txt	658	188.69	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.22_true-termination.c/lasso_trace_1.txt	659	117.59	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex2.22.c/lasso_trace_1.txt	660	167.02	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.01_no-overflow.c/lasso_trace_1.txt	661	129.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.01_true-termination.c/lasso_trace_1.txt	662	129.09	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.01.c/lasso_trace_1.txt	663	127.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.03_no-overflow.c/lasso_trace_1.txt	664	696.94	32	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.03_true-termination.c/lasso_trace_1.txt	665	688.43	34	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.03.c/lasso_trace_1.txt	666	677.1	30	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.04_no-overflow.c/lasso_trace_1.txt	667	367.51	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c/lasso_trace_1.txt	668	342.83	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.04.c/lasso_trace_1.txt	669	373.81	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.05_no-overflow.c/lasso_trace_1.txt	670	181.78	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.05_true-termination.c/lasso_trace_1.txt	671	171.92	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.05.c/lasso_trace_1.txt	672	163.44	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.07_no-overflow.c/lasso_trace_1.txt	673	372.64	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c/lasso_trace_1.txt	674	382.14	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.07.c/lasso_trace_1.txt	675	368.56	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.08_no-overflow.c/lasso_trace_1.txt	676	140.88	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.08_true-termination.c/lasso_trace_1.txt	677	118.55	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.08.c/lasso_trace_1.txt	678	125.7	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.09_no-overflow.c/lasso_trace_1.txt	679	195.16	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.09_true-termination.c/lasso_trace_1.txt	680	147.8	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.09.c/lasso_trace_1.txt	681	183.91	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.10_no-overflow.c/lasso_trace_1.txt	682	136.95	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.10_true-termination.c/lasso_trace_1.txt	683	149.55	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex3.10.c/lasso_trace_1.txt	684	130.86	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex4.01_no-overflow.c/lasso_trace_1.txt	685	374.37	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex4.01_true-termination.c/lasso_trace_1.txt	686	347.82	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Ex4.01.c/lasso_trace_1.txt	687	370.52	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Fig1_no-overflow.c/lasso_trace_1.txt	688	388.78	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Fig1_true-termination.c/lasso_trace_1.txt	689	383.18	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChenFlurMukhopadhyay-SAS2012-Fig1.c/lasso_trace_1.txt	690	366.01	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChoirNightTrezor02.c/lasso_trace_1.txt	691	151.94	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ChoirNightTrezor03.bpl/lasso_trace_1.txt	692	111.56	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cnt.t2.c/lasso_trace_11.txt	693	426.22	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cnt.t2.c/lasso_trace_16.txt	694	325.59	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cnt.t2.c/lasso_trace_25.txt	695	95.4	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_codeblockAssertOrder01.bpl/lasso_trace_1.txt	696	85.72	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_codeblockAssertOrder02.bpl/lasso_trace_1.txt	697	98.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cohencu1-both-t_termination.c/lasso_trace_1.txt	698	112.51	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cohencu1-both-t.c/lasso_trace_1.txt	699	116.86	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.c/lasso_trace_18.txt	700	124.54	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.c/lasso_trace_2.txt	701	211.73	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.c/lasso_trace_3.txt	702	69.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_10.txt	703	141.86	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_17.txt	704	221.53	61	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_18.txt	705	254.87	61	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_19.txt	706	258.91	66	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_3.txt	707	347.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_4.txt	708	192.64	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_5.txt	709	180.15	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_collatz.t2.c/lasso_trace_9.txt	710	210.6	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ColonSipma-TACAS2001-Fig1_no-overflow.c/lasso_trace_1.txt	711	201.16	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ColonSipma-TACAS2001-Fig1_true-termination.c/lasso_trace_1.txt	712	189.88	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ColonSipma-TACAS2001-Fig1.c/lasso_trace_1.txt	713	181.52	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_complex_guard.t2.c/lasso_trace_1.txt	714	136.75	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_FiveToOne_nonterminating.bpl/lasso_trace_1.txt	715	94.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating.bpl/lasso_trace_1.txt	716	84.07	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating.bpl/lasso_trace_3.txt	717	113.63	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating.bpl/lasso_trace_4.txt	718	114.57	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating2.bpl/lasso_trace_2.txt	719	96.87	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment_nonterminating2.bpl/lasso_trace_4.txt	720	71.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment.bpl/lasso_trace_1.txt	721	151.41	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_increment.bpl/lasso_trace_2.txt	722	136.41	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_mult.bpl/lasso_trace_1.txt	723	94.81	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_mult.bpl/lasso_trace_2.txt	724	207.21	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_terminating.bpl/lasso_trace_1.txt	725	93.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_terminating.bpl/lasso_trace_2.txt	726	129.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_ThreeThreadsAlternating_nonterminating.bpl/lasso_trace_1.txt	727	102.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_ThreeThreadsAlternating_nonterminating.bpl/lasso_trace_3.txt	728	66.41	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_concurrent_TwoOne_nonterminating.bpl/lasso_trace_1.txt	729	80.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_const1.i_3.bplTransformedIcfg_BEv2_6.bpl/lasso_trace_1.txt	730	75.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_constants.t2.c/lasso_trace_1.txt	731	145.67	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts1.t2.c/lasso_trace_2.txt	732	195.99	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts2.t2.c/lasso_trace_1.txt	733	150.73	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts3.t2.c/lasso_trace_1.txt	734	151.94	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_consts4.t2.c/lasso_trace_1.txt	735	142.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Continue1.bpl/lasso_trace_1.txt	736	90.47	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_continueStatement.c/lasso_trace_1.txt	737	189.23	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cook.bpl/lasso_trace_1.txt	738	99.39	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig1_no-overflow.c/lasso_trace_1.txt	739	170.04	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig1_true-termination.c/lasso_trace_1.txt	740	151.17	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig1.c/lasso_trace_1.txt	741	157.86	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig7a_no-overflow.c/lasso_trace_1.txt	742	239.9	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig7a_true-termination.c/lasso_trace_1.txt	743	233.48	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig7a.c/lasso_trace_1.txt	744	227.64	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig7b_no-overflow.c/lasso_trace_1.txt	745	387.58	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig7b_true-termination.c/lasso_trace_1.txt	746	364.14	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CookSeeZuleger-TACAS2013-Fig7b.c/lasso_trace_1.txt	747	358.03	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_neg_false-valid-ltl.c/lasso_trace_1.txt	748	134.58	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_neg_false-valid-ltl.c/lasso_trace_2.txt	749	451.51	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_neg.c/lasso_trace_1.txt	750	158.81	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_safe_sfty_true-valid-ltl.c/lasso_trace_1.txt	751	129.07	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_safe_sfty_true-valid-ltl.c/lasso_trace_2.txt	752	437.43	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_unsafe_sfty_false-valid-ltl.c/lasso_trace_1.txt	753	130.54	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_unsafe_sfty_false-valid-ltl.c/lasso_trace_2.txt	754	432.94	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_1_unsafe_sfty.c/lasso_trace_1.txt	755	155.52	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_neg_false-valid-ltl.c/lasso_trace_1.txt	756	176.45	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_neg_false-valid-ltl.c/lasso_trace_2.txt	757	360.84	33	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_neg.c/lasso_trace_1.txt	758	186.77	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_safe_liveness_true-valid-ltl.c/lasso_trace_1.txt	759	170.65	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_safe_liveness_true-valid-ltl.c/lasso_trace_2.txt	760	355.08	33	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_safe_liveness.c/lasso_trace_1.txt	761	188.77	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_unsafe_liveness_false-valid-ltl.c/lasso_trace_1.txt	762	171.26	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_unsafe_liveness_false-valid-ltl.c/lasso_trace_2.txt	763	500.65	33	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_coolant_basis_2_unsafe_liveness.c/lasso_trace_1.txt	764	204.65	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CooperatingT2_consts1.bpl/lasso_trace_1.txt	765	109.2	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Copenhagen_no-overflow.c/lasso_trace_1.txt	766	167.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Copenhagen_true-termination.c/lasso_trace_1.txt	767	156.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Copenhagen.bpl/lasso_trace_1.txt	768	70.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Copenhagen.c/lasso_trace_1.txt	769	152.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CopenhagenWithTmp.bpl/lasso_trace_1.txt	770	71.51	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CopenhagenYis0.bpl/lasso_trace_1.txt	771	72.84	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CostaDouble.bpl/lasso_trace_1.txt	772	93.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CostaDouble.bpl/lasso_trace_3.txt	773	55.76	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_1_variant.i_2.bpl/lasso_trace_1.txt	774	80.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_1_variant.i_2.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	775	174.17	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_1.i_3.bpl/lasso_trace_1.txt	776	90.68	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_2.i_3.bpl/lasso_trace_1.txt	777	93.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_2.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	778	85.36	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_k.i_3.bpl/lasso_trace_1.txt	779	122.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_k.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	780	120.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_nondet.i_3.bpl/lasso_trace_1.txt	781	161.76	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_by_nondet.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	782	162.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_count_up_down.i_3.bplTransformedIcfg_BEv2_7.bpl/lasso_trace_1.txt	783	246.28	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CounterExp-4bit.c/lasso_trace_1.txt	784	25733.49	54	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_counting-bits-BK_termination.c/lasso_trace_1.txt	785	346.42	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_counting-bits-BK.c/lasso_trace_1.txt	786	341.5	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_counting-bits-BK1_termination.c/lasso_trace_1.txt	787	377.47	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_counting-bits-BK1.c/lasso_trace_1.txt	788	344.15	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_counting-bits-set_termination.c/lasso_trace_1.txt	789	312.18	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_counting-bits-set.c/lasso_trace_1.txt	790	287.82	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CountTillBound-Downwards.bpl/lasso_trace_1.txt	791	82.02	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CountTillBound-Jupiter.bpl/lasso_trace_1.txt	792	107.9	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CountTillBound-Loop-2.bpl/lasso_trace_1.txt	793	80.67	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CountTillBound-Loop.bpl/lasso_trace_1.txt	794	87.86	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CountTillBound-Recursion.bpl/lasso_trace_1.txt	795	72.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cousot_false-no-overflow_false-termination.c/lasso_trace_1.txt	796	203.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Cousot.c/lasso_trace_1.txt	797	203.08	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cover.t2.c/lasso_trace_1.txt	798	563.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CPS1-1617-Sheet03-Exercise03.bpl/lasso_trace_1.txt	799	75.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CPS1-1617-Sheet03-Exercise03.bpl/lasso_trace_2.txt	800	57.36	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_CPS1-1617-Sheet03-Exercise03.bpl/lasso_trace_3.txt	801	92.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_crc.t2.c/lasso_trace_11.txt	802	576.51	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_crc.t2.c/lasso_trace_23.txt	803	916.07	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_crc.t2.c/lasso_trace_9.txt	804	881.61	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_create_seg.t2.c/lasso_trace_1.txt	805	887.87	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_create_via_tmps.t2.c/lasso_trace_1.txt	806	418.76	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_create.t2.c/lasso_trace_1.txt	807	380.09	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_cScopingViaBoogieNames.c/lasso_trace_1.txt	808	171.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Damaskus.bpl/lasso_trace_1.txt	809	113.45	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ddlm2013.i_3.bplTransformedIcfg_BEv2_8.bpl/lasso_trace_1.txt	810	198.1	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_decrease1var.bpl/lasso_trace_1.txt	811	66.37	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DecreasingInvariant.bpl/lasso_trace_1.txt	812	138.65	9	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_destroy_seg_leak.t2.c/lasso_trace_1.txt	813	116.77	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_destroy_seg.t2.c/lasso_trace_1.txt	814	473.41	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_destroy.t2.c/lasso_trace_1.txt	815	409.83	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DiamondLoopSafe.bpl/lasso_trace_1.txt	816	119.27	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_disj_nightmare_abi.t2.c/lasso_trace_1.txt	817	175.39	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_disj_nightmare_abi.t2.c/lasso_trace_2.txt	818	115.06	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_disj_nightmare.t2.c/lasso_trace_1.txt	819	704.61	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_disj_nightmare.t2.c/lasso_trace_3.txt	820	456.09	55	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_diskperf_simpl1_true-unreach-call_true-termination.cil.c/lasso_trace_1.txt	821	2171.18	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivisionTerminating.bpl/lasso_trace_1.txt	822	68.09	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus_no-overflow.c/lasso_trace_1.txt	823	113.55	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus.c/lasso_trace_1.txt	824	112.34	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2_no-overflow.c/lasso_trace_2.txt	825	268.05	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2_no-overflow.c/lasso_trace_3.txt	826	134.67	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2_no-overflow.c/lasso_trace_5.txt	827	280.48	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2_no-overflow.c/lasso_trace_7.txt	828	76.45	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2.c/lasso_trace_2.txt	829	198.74	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2.c/lasso_trace_3.txt	830	97.36	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2.c/lasso_trace_5.txt	831	247.88	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DivMinus2.c/lasso_trace_7.txt	832	77.3	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Double.bpl/lasso_trace_1.txt	833	101.44	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Double.bpl/lasso_trace_4.txt	834	90.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Double2.bpl/lasso_trace_1.txt	835	76.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Double3.bpl/lasso_trace_1.txt	836	118.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Double3.bpl/lasso_trace_3.txt	837	107.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_doubleLoop.c/lasso_trace_1.txt	838	130.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_down.i_4.bpl/lasso_trace_1.txt	839	139.46	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_down.i_4.bplTransformedIcfg_BEv2_5.bpl/lasso_trace_1.txt	840	178.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dropbuf.t2.c/lasso_trace_1.txt	841	970.6	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dsa_test10.t2.c/lasso_trace_1.txt	842	277.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dsa_test15.t2.c/lasso_trace_1.txt	843	235.07	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_dsa_test6.t2.c/lasso_trace_1.txt	844	125.42	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_DynamicUnsatCoresHelpful01_02.bpl/lasso_trace_1.txt	845	80.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-1394complete-succeed.t2.c/lasso_trace_1.txt	846	1345.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-1394complete-succeed.t2.c/lasso_trace_2.txt	847	951.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-1394complete-succeed.t2.c/lasso_trace_3.txt	848	721.31	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_e-popl07-fail.t2.c/lasso_trace_1.txt	849	821.03	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy1_no-overflow.c/lasso_trace_1.txt	850	394.91	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy1_true-termination.c/lasso_trace_1.txt	851	306.51	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy1.c/lasso_trace_1.txt	852	279.71	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy2_true-termination.c/lasso_trace_1.txt	853	191.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy2-1_no-overflow.c/lasso_trace_1.txt	854	274.84	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy2-1.c/lasso_trace_1.txt	855	210.46	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy2-2_no-overflow.c/lasso_trace_1.txt	856	221.42	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easy2-2.c/lasso_trace_1.txt	857	198.2	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyLoop.bpl/lasso_trace_1.txt	858	81.41	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive_incorrect.bpl/lasso_trace_1.txt	859	70.69	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive_incorrect.bpl/lasso_trace_2.txt	860	58.16	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive_incorrect.bpl/lasso_trace_3.txt	861	87.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive_incorrect2.bpl/lasso_trace_1.txt	862	65.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive_incorrect2.bpl/lasso_trace_2.txt	863	59.41	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive_incorrect2.bpl/lasso_trace_3.txt	864	85.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive2.bpl/lasso_trace_1.txt	865	69.67	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive2.bpl/lasso_trace_4.txt	866	94.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive2.bpl/lasso_trace_5.txt	867	91.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive2.bpl/lasso_trace_6.txt	868	136.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EasyRecursive2.bpl/lasso_trace_8.txt	869	153.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easySum_false-no-overflow_true-termination.c/lasso_trace_1.txt	870	110.56	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_easySum_true-termination.c/lasso_trace_1.txt	871	107.59	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_edn.t2.c/lasso_trace_1.txt	872	569.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_elmhes.c.i.elmhes.pl.t2.fixed.t2.c/lasso_trace_1.txt	873	350.87	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_elmhes.c.i.elmhes.pl.t2.fixed.t2.c/lasso_trace_2.txt	874	84.68	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_elmhes.c.i.elmhes.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	875	371.91	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_elmhes.c.i.elmhes.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	876	87.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_elmhes.t2.c/lasso_trace_1.txt	877	357.1	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_elmhes.t2.c/lasso_trace_2.txt	878	97.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EqUserDefRec.bpl/lasso_trace_1.txt	879	230.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric.t2.c/lasso_trace_1.txt	880	236.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric1.t2.c/lasso_trace_1.txt	881	177.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric1.t2.c/lasso_trace_3.txt	882	326.44	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric1.t2.c/lasso_trace_5.txt	883	140.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric1.t2.c/lasso_trace_6.txt	884	236.27	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric1.t2.c/lasso_trace_7.txt	885	107.52	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric1.t2.c/lasso_trace_8.txt	886	229.84	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_1.txt	887	1110.74	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_10.txt	888	894.15	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_11.txt	889	561.88	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_12.txt	890	410.98	31	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_13.txt	891	865.49	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_14.txt	892	1141.43	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_15.txt	893	535.47	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_16.txt	894	560.41	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_17.txt	895	896.37	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_18.txt	896	795.53	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_19.txt	897	968.27	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_2.txt	898	848.87	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_20.txt	899	1255.8	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_21.txt	900	187.88	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_22.txt	901	428.81	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_23.txt	902	1374.83	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_24.txt	903	1021.8	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_25.txt	904	568.05	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_26.txt	905	848.58	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_27.txt	906	969.8	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_28.txt	907	426.39	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_29.txt	908	1206.42	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_30.txt	909	1047.57	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_31.txt	910	290.74	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_32.txt	911	1241.2	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_33.txt	912	814.74	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_34.txt	913	206.73	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_35.txt	914	1322.18	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_36.txt	915	887.23	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_37.txt	916	112.44	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_38.txt	917	445.66	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_39.txt	918	127.74	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_4.txt	919	704.44	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_40.txt	920	1153.55	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_41.txt	921	917.1	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_42.txt	922	804.95	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_43.txt	923	996.25	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_44.txt	924	260.02	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_45.txt	925	441.8	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_46.txt	926	490.72	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_47.txt	927	621.96	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_48.txt	928	485.45	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_49.txt	929	488.82	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_5.txt	930	1399.47	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_6.txt	931	531.35	31	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_8.txt	932	1265.56	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_eric2.t2.c/lasso_trace_9.txt	933	1045.07	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et1_false-no-overflow_true-termination.c/lasso_trace_1.txt	934	387.72	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et1_true_no-overflow.c/lasso_trace_1.txt	935	483.23	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et1_true_true-termination.c/lasso_trace_1.txt	936	454.86	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et1_true.c/lasso_trace_1.txt	937	497.85	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et1.c/lasso_trace_1.txt	938	396.59	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et2_true_no-overflow.c/lasso_trace_1.txt	939	396.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et2_true_true-termination.c/lasso_trace_1.txt	940	223.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et2_true.c/lasso_trace_1.txt	941	220.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et3_true_no-overflow.c/lasso_trace_1.txt	942	700	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et3_true_true-termination.c/lasso_trace_1.txt	943	449.67	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et3_true.c/lasso_trace_1.txt	944	459.34	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et4_true_no-overflow.c/lasso_trace_1.txt	945	222.39	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et4_true_true-termination.c/lasso_trace_1.txt	946	158.02	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Et4_true.c/lasso_trace_1.txt	947	155.38	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_euclid-no-inv.c/lasso_trace_1.txt	948	134.29	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_euclid.c/lasso_trace_1.txt	949	178.8	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EvenOdd01_true-termination.c/lasso_trace_1.txt	950	97.98	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_EvenOdd01_true-unreach-call_true-termination.c/lasso_trace_1.txt	951	292.89	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex07_no-overflow.c/lasso_trace_1.txt	952	203.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ex07.c/lasso_trace_1.txt	953	176.98	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex10.t2.c/lasso_trace_1.txt	954	393.48	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex11.t2.c/lasso_trace_2.txt	955	239.32	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex12.t2.c/lasso_trace_1.txt	956	161.86	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex14.t2.c/lasso_trace_1.txt	957	123.14	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex17.t2.c/lasso_trace_1.txt	958	88.63	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex18.t2.c/lasso_trace_2.txt	959	178.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex19.t2.c/lasso_trace_1.txt	960	295.54	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex2.c/lasso_trace_1.txt	961	200.68	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex20.t2.c/lasso_trace_1.txt	962	362.15	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex20.t2.c/lasso_trace_2.txt	963	392.37	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex21.t2.c/lasso_trace_1.txt	964	249.19	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex22.t2.c/lasso_trace_1.txt	965	741.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex23.t2.c/lasso_trace_1.txt	966	329.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex26.t2.c/lasso_trace_1.txt	967	194.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex27.t2.c/lasso_trace_1.txt	968	258.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex3_true-termination.c/lasso_trace_1.txt	969	137.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex3_true-termination.c/lasso_trace_4.txt	970	166.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex3.c/lasso_trace_1.txt	971	127.27	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex3.c/lasso_trace_4.txt	972	170.84	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex3.t2.c/lasso_trace_1.txt	973	223.12	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex30.t2.c/lasso_trace_1.txt	974	375.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex30.t2.c/lasso_trace_2.txt	975	163.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex32.t2.c/lasso_trace_1.txt	976	257.33	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_1.txt	977	1167.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_10.txt	978	1780.57	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_11.txt	979	430.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_12.txt	980	1254.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_13.txt	981	513.28	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_14.txt	982	1357.84	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_15.txt	983	1464.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_2.txt	984	964.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_3.txt	985	926.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_4.txt	986	825.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_6.txt	987	1667.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_8.txt	988	517.15	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex36.t2.c/lasso_trace_9.txt	989	1964.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex4.t2.c/lasso_trace_1.txt	990	91.45	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex4.t2.c/lasso_trace_2.txt	991	428.8	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex7.t2.c/lasso_trace_1.txt	992	261.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex8.t2.c/lasso_trace_1.txt	993	318.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ex9.t2.c/lasso_trace_1.txt	994	251.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example.t2.c/lasso_trace_1.txt	995	233.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_example.t2.c/lasso_trace_2.txt	996	54.44	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Exc1.bpl/lasso_trace_1.txt	997	89.72	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Exc2.bpl/lasso_trace_1.txt	998	88.63	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Exc3.bpl/lasso_trace_1.txt	999	88.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Exc4.bpl/lasso_trace_1.txt	1000	97.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Exc5.bpl/lasso_trace_1.txt	1001	101.11	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_f91.c/lasso_trace_1.txt	1002	67.26	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_f91.c/lasso_trace_2.txt	1003	81.38	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_f91.c/lasso_trace_5.txt	1004	79.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Factorial.bpl/lasso_trace_1.txt	1005	212.94	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_factorial.c/lasso_trace_1.txt	1006	99.87	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_FactSum.bpl/lasso_trace_1.txt	1007	137.38	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_FactSum.bpl/lasso_trace_2.txt	1008	92.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_FactSum.bpl/lasso_trace_3.txt	1009	104.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Falkensteig-lex2withProc_true-termination.bpl/lasso_trace_1.txt	1010	66.64	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Falkensteig-lex2withProc_true-termination.bpl/lasso_trace_2.txt	1011	108.9	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Falkensteig-lex2withProc_true-termination.bpl/lasso_trace_3.txt	1012	101.85	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Falkensteig-lex2withProc_true-termination.bpl/lasso_trace_4.txt	1013	73.27	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fdct.t2.c/lasso_trace_1.txt	1014	1201.08	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fermat.t2.c/lasso_trace_1.txt	1015	688.18	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fg.bpl/lasso_trace_1.txt	1016	58.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fibcall.t2.c/lasso_trace_1.txt	1017	228.56	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fibo_5_false-unreach-call.c/lasso_trace_1.txt	1018	208.34	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fibonacci.bpl/lasso_trace_1.txt	1019	105.86	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fibonacci.c/lasso_trace_1.txt	1020	86.67	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonacci01_true-termination.c/lasso_trace_1.txt	1021	96.84	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonacci01_true-unreach-call.c/lasso_trace_1.txt	1022	107.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonaccinacci_big_incorrect.bpl/lasso_trace_3.txt	1023	61.03	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonaccinacci_big.bpl/lasso_trace_3.txt	1024	65.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonaccinacci_incorrect.bpl/lasso_trace_3.txt	1025	66.46	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Fibonaccinacci.bpl/lasso_trace_3.txt	1026	67.22	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_figure1.wvr.bpl/lasso_trace_1.txt	1027	159.78	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fir.t2.c/lasso_trace_1.txt	1028	439.16	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fir.t2.c/lasso_trace_2.txt	1029	482.39	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_firewire.t2.c/lasso_trace_1.txt	1030	418.47	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_firewire.t2.c/lasso_trace_4.txt	1031	263.06	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_firewire.t2.c/lasso_trace_5.txt	1032	201.7	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_flag_false-no-overflow_true-termination.c/lasso_trace_1.txt	1033	3538.03	22	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_flag_true-termination.c/lasso_trace_1.txt	1034	3825.17	26	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_flag.c/lasso_trace_1.txt	1035	3150.22	23	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_for_loop.c/lasso_trace_1.txt	1036	85.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_join_in_loop.bpl/lasso_trace_1.txt	1037	93.76	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fork_unchanged_local_variables2.bpl/lasso_trace_1.txt	1038	101.02	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ForLoopWithEmptyBody-Safe.c/lasso_trace_1.txt	1039	115.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.c.i.fourn.pl.t2.fixed.t2.c/lasso_trace_1.txt	1040	174.8	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.c.i.fourn.pl.t2.fixed.t2.c/lasso_trace_2.txt	1041	440.62	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.c.i.fourn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	1042	187.91	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.c.i.fourn.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	1043	406.55	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.t2.c/lasso_trace_1.txt	1044	190.98	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fourn.t2.c/lasso_trace_2.txt	1045	423.1	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_FourPhase.bpl/lasso_trace_1.txt	1046	387.87	29	TERMINATING	4-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fragtest_simple.i_4.bpl/lasso_trace_1.txt	1047	289.18	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fragtest_simple.i_4.bplTransformedIcfg_BEv2_5.bpl/lasso_trace_1.txt	1048	285.88	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fuhs-inflasso.t2.c/lasso_trace_1.txt	1049	262.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1.t2.c/lasso_trace_4.txt	1050	282.27	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1.t2.c/lasso_trace_5.txt	1051	210.42	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1.t2.c/lasso_trace_6.txt	1052	451.63	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1.t2.c/lasso_trace_8.txt	1053	162.65	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1.t2.c/lasso_trace_9.txt	1054	612.55	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun1b.t2.c/lasso_trace_4.txt	1055	699.54	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2.t2.c/lasso_trace_10.txt	1056	828.78	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2.t2.c/lasso_trace_4.txt	1057	299.35	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2.t2.c/lasso_trace_5.txt	1058	497.17	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2.t2.c/lasso_trace_7.txt	1059	248.58	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2.t2.c/lasso_trace_8.txt	1060	1278.59	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_11.txt	1061	681.45	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_12.txt	1062	336.73	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_13.txt	1063	450.87	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_14.txt	1064	145.57	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_4.txt	1065	406.85	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_5.txt	1066	363.37	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_6.txt	1067	128.39	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_8.txt	1068	643.8	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun2b.t2.c/lasso_trace_9.txt	1069	144.18	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun3.t2.c/lasso_trace_10.txt	1070	827.77	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun3.t2.c/lasso_trace_4.txt	1071	279.9	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun3.t2.c/lasso_trace_5.txt	1072	404.85	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun3.t2.c/lasso_trace_7.txt	1073	199.15	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun3.t2.c/lasso_trace_8.txt	1074	1281.38	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun4-alt.t2.c/lasso_trace_1.txt	1075	155.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun4-alt.t2.c/lasso_trace_2.txt	1076	269.84	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun4.t2.c/lasso_trace_3.txt	1077	317.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun4.t2.c/lasso_trace_4.txt	1078	234.93	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun5.t2.c/lasso_trace_10.txt	1079	461.73	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun5.t2.c/lasso_trace_11.txt	1080	411.59	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun5.t2.c/lasso_trace_4.txt	1081	303.02	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun5.t2.c/lasso_trace_5.txt	1082	446.94	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun5.t2.c/lasso_trace_9.txt	1083	229.34	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun8.t2.c/lasso_trace_1.txt	1084	713.01	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun9.t2.c/lasso_trace_1.txt	1085	677.94	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_fun9.t2.c/lasso_trace_2.txt	1086	408.29	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_functions1.i_3.bplTransformedIcfg_BEv2_8.bpl/lasso_trace_1.txt	1087	104.26	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Garmisch.bpl/lasso_trace_1.txt	1088	90.15	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gauss_sum.i_3.bpl/lasso_trace_1.txt	1089	164.05	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gauss_sum.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	1090	154.83	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Gauss.bpl/lasso_trace_1.txt	1091	83.35	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Gcd_havoc.bpl/lasso_trace_1.txt	1092	117.27	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Gcd.bpl/lasso_trace_1.txt	1093	108.6	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd01_true-termination.c/lasso_trace_1.txt	1094	195.54	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd01_true-termination.c/lasso_trace_2.txt	1095	255.56	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd01_true-termination.c/lasso_trace_3.txt	1096	209.34	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd01_true-unreach-call_true-termination.c/lasso_trace_1.txt	1097	193.71	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd01_true-unreach-call_true-termination.c/lasso_trace_2.txt	1098	243.11	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd01_true-unreach-call_true-termination.c/lasso_trace_3.txt	1099	199.93	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1_no-overflow.c/lasso_trace_1.txt	1100	107.15	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1_no-overflow.c/lasso_trace_2.txt	1101	93.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1_no-overflow.c/lasso_trace_3.txt	1102	98.06	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1_true-termination.c/lasso_trace_1.txt	1103	107.57	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1_true-termination.c/lasso_trace_2.txt	1104	92.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1_true-termination.c/lasso_trace_3.txt	1105	91.12	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1.c/lasso_trace_1.txt	1106	103.58	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1.c/lasso_trace_2.txt	1107	97.35	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gcd1.c/lasso_trace_3.txt	1108	97.09	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD3_no-overflow.c/lasso_trace_2.txt	1109	240.74	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD3_no-overflow.c/lasso_trace_3.txt	1110	201.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD3_no-overflow.c/lasso_trace_4.txt	1111	188.96	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD3.c/lasso_trace_2.txt	1112	227.99	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD3.c/lasso_trace_3.txt	1113	194.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD3.c/lasso_trace_4.txt	1114	179.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4_no-overflow.c/lasso_trace_1.txt	1115	157.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4_no-overflow.c/lasso_trace_2.txt	1116	145.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4_no-overflow.c/lasso_trace_4.txt	1117	146.16	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4_no-overflow.c/lasso_trace_5.txt	1118	128.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4.c/lasso_trace_1.txt	1119	165.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4.c/lasso_trace_2.txt	1120	142.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4.c/lasso_trace_4.txt	1121	155.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GCD4.c/lasso_trace_5.txt	1122	124.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GcdNew.bpl/lasso_trace_1.txt	1123	104.19	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_genady_no-overflow.c/lasso_trace_1.txt	1124	169.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_genady_true-termination.c/lasso_trace_1.txt	1125	174.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_genady.c/lasso_trace_1.txt	1126	174.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gj2007.c.i_4.bpl/lasso_trace_1.txt	1127	127.93	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gj2007.c.i_4.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	1128	135.24	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GoannaDoubleFreeInt.c/lasso_trace_1.txt	1129	274.77	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GoannaDoubleFreeWithoutPointers.bpl/lasso_trace_1.txt	1130	178.92	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GoannaDoubleFreeWithoutPointers.c/lasso_trace_1.txt	1131	273.14	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GopanReps-CAV2006-Fig1a_no-overflow.c/lasso_trace_1.txt	1132	1394.35	9	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GopanReps-CAV2006-Fig1a_true-termination.c.c/lasso_trace_1.txt	1133	1227.31	9	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GopanReps-CAV2006-Fig1a.c/lasso_trace_1.txt	1134	1366.89	9	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gotoLoop.bpl/lasso_trace_1.txt	1135	101.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gr2006.c.i_4.bpl/lasso_trace_1.txt	1136	1165.46	11	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_gr2006.c.i_4.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	1137	1146.98	14	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_graycode.t2.c/lasso_trace_1.txt	1138	194.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1a_no-overflow.c/lasso_trace_1.txt	1139	204.04	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1a_true-termination.c/lasso_trace_1.txt	1140	199.22	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1a.c/lasso_trace_1.txt	1141	192.93	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1b_no-overflow.c/lasso_trace_1.txt	1142	124.64	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1b_no-overflow.c/lasso_trace_2.txt	1143	300.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1b_true-termination.c/lasso_trace_1.txt	1144	114.62	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1b_true-termination.c/lasso_trace_2.txt	1145	279.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1b.c/lasso_trace_1.txt	1146	111.29	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1b.c/lasso_trace_2.txt	1147	294.4	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1c_no-overflow.c/lasso_trace_1.txt	1148	123.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1c_true-termination.c/lasso_trace_1.txt	1149	129.2	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulavaniGulwani-CAV2008-Fig1c.c/lasso_trace_1.txt	1150	116.62	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_GulwaniResetBranchOnly.bpl/lasso_trace_1.txt	1151	136.91	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_half_2.i_3.bpl/lasso_trace_1.txt	1152	220.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_half_2.i_3.bplTransformedIcfg_BEv2_5.bpl/lasso_trace_1.txt	1153	239.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_half.i_3.bpl/lasso_trace_1.txt	1154	182.55	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_half.i_3.bplTransformedIcfg_BEv2_4.bpl/lasso_trace_1.txt	1155	191.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_half.i_4.bpl/lasso_trace_1.txt	1156	161.16	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HarrisLalNoriRajamani-SAS2010-Fig3_no-overflow.c/lasso_trace_1.txt	1157	107.46	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HarrisLalNoriRajamani-SAS2010-Fig3_true-termination.c/lasso_trace_1.txt	1158	105.73	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HarrisLalNoriRajamani-SAS2010-Fig3.c/lasso_trace_1.txt	1159	90.07	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_havocAndDecrese2vars.bpl/lasso_trace_1.txt	1160	63.48	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy10.t2.c/lasso_trace_1.txt	1161	95.84	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy10.t2.c/lasso_trace_2.txt	1162	163.51	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy10.t2.c/lasso_trace_3.txt	1163	184.08	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy3.t2.c/lasso_trace_1.txt	1164	237.14	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy5.t2.c/lasso_trace_1.txt	1165	90.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy6.t2.c/lasso_trace_1.txt	1166	231.62	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy7-simple.t2.c/lasso_trace_1.txt	1167	209.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy7.t2.c/lasso_trace_1.txt	1168	126.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy8.t2.c/lasso_trace_1.txt	1169	239.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_heidy9.t2.c/lasso_trace_1.txt	1170	182.27	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig1_no-overflow.c/lasso_trace_1.txt	1171	240.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig1_true-termination.c/lasso_trace_1.txt	1172	142.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig1.c/lasso_trace_1.txt	1173	144.63	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig4_no-overflow.c/lasso_trace_1.txt	1174	132.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig4_true-termination.c/lasso_trace_1.txt	1175	106.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig4.c/lasso_trace_1.txt	1176	110.63	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig6_no-overflow.c/lasso_trace_1.txt	1177	243.82	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig6_true-termination.c/lasso_trace_1.txt	1178	155.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig6.c/lasso_trace_1.txt	1179	170.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig8_no-overflow.c/lasso_trace_1.txt	1180	142.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig8_true-termination.c/lasso_trace_1.txt	1181	115.05	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig8.c/lasso_trace_1.txt	1182	130.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig9_no-overflow.c/lasso_trace_1.txt	1183	192.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig9_true-termination.c/lasso_trace_1.txt	1184	116.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HeizmannHoenickeLeikePodelski-ATVA2013-Fig9.c/lasso_trace_1.txt	1185	116.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hhk2008.c.i_3.bpl/lasso_trace_1.txt	1186	96.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hhk2008.c.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	1187	84.4	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HiddenEqualityWithBranches.bpl/lasso_trace_4.txt	1188	60.27	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_HiddenInequality.bpl/lasso_trace_1.txt	1189	95.64	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hongyi1.t2.c/lasso_trace_3.txt	1190	223.92	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.c.i.hqr.pl.t2.fixed.t2.c/lasso_trace_1.txt	1191	621.62	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.c.i.hqr.pl.t2.fixed.t2.c/lasso_trace_2.txt	1192	1056.59	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.c.i.hqr.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	1193	611.2	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.c.i.hqr.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	1194	1022.14	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.t2.c/lasso_trace_1.txt	1195	647.41	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_hqr.t2.c/lasso_trace_2.txt	1196	944.66	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_huh.t2.c/lasso_trace_1.txt	1197	262.2	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_id_i10_o10_false-unreach-call.c/lasso_trace_1.txt	1198	123.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_iecs.t2.c/lasso_trace_1.txt	1199	178.94	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_if_while.c/lasso_trace_1.txt	1200	107.88	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr-zero.bpl/lasso_trace_1.txt	1201	136.34	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incr-decr-zero.bpl/lasso_trace_2.txt	1202	104.35	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_increase1varDecrease1var.bpl/lasso_trace_1.txt	1203	66.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_incrementOrDoubleIncrement.bpl/lasso_trace_1.txt	1204	107.05	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_inline.c/lasso_trace_1.txt	1205	123.14	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_insertsort.t2.c/lasso_trace_1.txt	1206	298.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INT_add_vs_inc.bpl/lasso_trace_1.txt	1207	143.73	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INT_times_vs_add.bpl/lasso_trace_1.txt	1208	81.72	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INT_times_vs_add.bpl/lasso_trace_2.txt	1209	69.13	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_INT_times_vs_add.bpl/lasso_trace_3.txt	1210	108.21	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_interleave_bits.i_3.bplTransformedIcfg_BEv2_4.bpl/lasso_trace_1.txt	1211	165.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InterpolantConsolidation01.bpl/lasso_trace_1.txt	1212	94.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InterpolantConsolidation02.bpl/lasso_trace_1.txt	1213	143.15	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_interpolationHostileLoop.bpl/lasso_trace_1.txt	1214	100.02	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Invariant01.bpl/lasso_trace_1.txt	1215	83.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSynthesis_LiveVarsHelpful02.bpl/lasso_trace_2.txt	1216	819.18	11	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSynthesis_WPHelpful01.bpl/lasso_trace_1.txt	1217	124.75	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_InvariantSynthesis_WPHelpful02.bpl/lasso_trace_1.txt	1218	293.34	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_invgen.t2.c/lasso_trace_1.txt	1219	226.07	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-BinaryRecursion.bpl/lasso_trace_1.txt	1220	72.15	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-BinaryRecursion.bpl/lasso_trace_2.txt	1221	93.56	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-BinaryRecursion.bpl/lasso_trace_3.txt	1222	66.39	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-BinaryRecursion.bpl/lasso_trace_5.txt	1223	113.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-NestedLoop.bpl/lasso_trace_2.txt	1224	64.55	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-SimpleLoop.bpl/lasso_trace_1.txt	1225	94.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_IRS-Dep-Test.bpl/lasso_trace_1.txt	1226	88.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.c.i.jacobi.pl.t2.fixed.t2.c/lasso_trace_1.txt	1227	448.98	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.c.i.jacobi.pl.t2.fixed.t2.c/lasso_trace_5.txt	1228	840.93	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.c.i.jacobi.pl.t2.fixed.t2.c/lasso_trace_6.txt	1229	325.32	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.c.i.jacobi.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	1230	458.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.c.i.jacobi.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_5.txt	1231	813.36	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.c.i.jacobi.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_6.txt	1232	343.56	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.t2.c/lasso_trace_1.txt	1233	467.72	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.t2.c/lasso_trace_5.txt	1234	826.5	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jacobi.t2.c/lasso_trace_6.txt	1235	346.52	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jain_5.i_2.bplTransformedIcfg_BEv2_4.bpl/lasso_trace_1.txt	1236	131.37	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_janne_complex.t2.c/lasso_trace_1.txt	1237	327.44	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_janne_complex.t2.c/lasso_trace_3.txt	1238	241.21	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Ackermann.c/lasso_trace_1.txt	1239	99.3	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Ackermann.c/lasso_trace_3.txt	1240	123.64	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_AG313_no-overflow.c/lasso_trace_1.txt	1241	114.31	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_AG313_true-termination.c/lasso_trace_1.txt	1242	92.98	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_AG313.c/lasso_trace_1.txt	1243	109.27	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_AProVEMathRecursive.c/lasso_trace_1.txt	1244	65.16	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Avg.c/lasso_trace_1.txt	1245	63.01	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Avg.c/lasso_trace_2.txt	1246	89.91	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Avg.c/lasso_trace_4.txt	1247	171.81	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Avg.c/lasso_trace_5.txt	1248	108.11	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Break_no-overflow.c/lasso_trace_1.txt	1249	88.51	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Break_true-termination.c/lasso_trace_1.txt	1250	142.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Break.c/lasso_trace_1.txt	1251	89.54	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Continue1_no-overflow.c/lasso_trace_1.txt	1252	108.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Continue1_true-termination.c/lasso_trace_1.txt	1253	124.18	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Continue1.c/lasso_trace_1.txt	1254	108.26	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_DivMinus1.c/lasso_trace_1.txt	1255	144.03	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_DivWithoutMinus.c/lasso_trace_1.txt	1256	150.76	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Double1.c/lasso_trace_1.txt	1257	152.81	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Double1.c/lasso_trace_3.txt	1258	115.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Double2.c/lasso_trace_1.txt	1259	143.62	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Double3.c/lasso_trace_1.txt	1260	137.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Duplicate.c/lasso_trace_1.txt	1261	108.45	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_EqUserDefRec.c/lasso_trace_1.txt	1262	131.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Factorial.c/lasso_trace_1.txt	1263	99.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_FactSum.c/lasso_trace_2.txt	1264	169.87	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_FibRecursive.c/lasso_trace_1.txt	1265	132.81	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Hanoi.c/lasso_trace_1.txt	1266	129.4	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_LeUserDefRec.c/lasso_trace_1.txt	1267	137.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_LogBuiltIn_no-overflow.c/lasso_trace_1.txt	1268	94.46	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_LogBuiltIn_true-termination.c/lasso_trace_1.txt	1269	86.11	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_LogBuiltIn.c/lasso_trace_1.txt	1270	91.96	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_MinusBuiltIn.c/lasso_trace_1.txt	1271	184.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_MinusMin.c/lasso_trace_1.txt	1272	269.58	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested_no-overflow.c/lasso_trace_10.txt	1273	73.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested_no-overflow.c/lasso_trace_11.txt	1274	60.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested_no-overflow.c/lasso_trace_12.txt	1275	86.51	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested_true-termination.c/lasso_trace_10.txt	1276	143.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested_true-termination.c/lasso_trace_11.txt	1277	62.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested_true-termination.c/lasso_trace_12.txt	1278	100.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested.c/lasso_trace_10.txt	1279	79.49	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested.c/lasso_trace_11.txt	1280	67.82	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Nested.c/lasso_trace_12.txt	1281	79.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_PlusSwap.c/lasso_trace_1.txt	1282	86.89	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Recursions.c/lasso_trace_1.txt	1283	192.88	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Sequence_no-overflow.c/lasso_trace_1.txt	1284	112.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Sequence_true-termination.c/lasso_trace_1.txt	1285	135.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_Sequence.c/lasso_trace_1.txt	1286	106.97	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_TimesPlusUserDef.c/lasso_trace_1.txt	1287	62.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_TimesPlusUserDef.c/lasso_trace_2.txt	1288	88.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_TimesPlusUserDef.c/lasso_trace_3.txt	1289	101.11	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_java_TimesPlusUserDef.c/lasso_trace_4.txt	1290	207.19	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jfdctint.t2.c/lasso_trace_1.txt	1291	624.3	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jm2006_variant.c.i_3.bpl/lasso_trace_1.txt	1292	245.34	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jm2006_variant.c.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	1293	241.95	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jm2006.c.i_3.bpl/lasso_trace_1.txt	1294	191.09	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_jm2006.c.i_3.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_1.txt	1295	183.32	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_joey_false-termination.c/lasso_trace_2.txt	1296	124.14	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_joey_no-overflow.c/lasso_trace_1.txt	1297	228.04	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_joey.c/lasso_trace_1.txt	1298	219.69	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan10IncreaseStepSafe.bpl/lasso_trace_1.txt	1299	90.49	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan11IncreaseStepUnsafe.bpl/lasso_trace_1.txt	1300	88.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan18SimultaneousDecrease.bpl/lasso_trace_1.txt	1301	77.89	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Jordan29BugTerminatorAmir.bpl/lasso_trace_1.txt	1302	90.59	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Kappel-decreasebyProc_true-termination.bpl/lasso_trace_1.txt	1303	68.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Khartoum.bpl/lasso_trace_1.txt	1304	102.21	9	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Kinshasa.bpl/lasso_trace_1.txt	1305	64.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_knapsack.c/lasso_trace_1.txt	1306	253.67	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_KroeningSharyginaTsitovichWintersteiger-CAV2010-Ex_no-overflow.c/lasso_trace_1.txt	1307	201.93	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_KroeningSharyginaTsitovichWintersteiger-CAV2010-Ex_true-termination.c/lasso_trace_1.txt	1308	191.96	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_KroeningSharyginaTsitovichWintersteiger-CAV2010-Ex.c/lasso_trace_1.txt	1309	194.43	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_large_const.i_3.bpl/lasso_trace_1.txt	1310	238.41	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_large_const.i_3.bplTransformedIcfg_BEv2_2.bpl/lasso_trace_1.txt	1311	252.59	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_large_const.i_4.bpl/lasso_trace_1.txt	1312	369.77	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_large_const.i_5.bpl/lasso_trace_1.txt	1313	353.39	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_no-overflow.c/lasso_trace_1.txt	1314	397.5	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_no-overflow.c/lasso_trace_2.txt	1315	194.16	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_no-overflow.c/lasso_trace_3.txt	1316	219.61	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_no-overflow.c/lasso_trace_4.txt	1317	154.62	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_no-overflow.c/lasso_trace_5.txt	1318	211.88	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_true-termination.c/lasso_trace_1.txt	1319	379.36	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_true-termination.c/lasso_trace_2.txt	1320	192.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_true-termination.c/lasso_trace_3.txt	1321	244.56	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_true-termination.c/lasso_trace_5.txt	1322	101.84	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1_true-termination.c/lasso_trace_6.txt	1323	124.12	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1.c/lasso_trace_1.txt	1324	402.14	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1.c/lasso_trace_2.txt	1325	200.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1.c/lasso_trace_3.txt	1326	223.9	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1.c/lasso_trace_4.txt	1327	153.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LarrazOliverasRodriguez-CarbonellRubio-FMCAD2013-Fig1.c/lasso_trace_5.txt	1328	207.31	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex1_no-overflow.c/lasso_trace_1.txt	1329	213.27	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex1_true-termination.c/lasso_trace_1.txt	1330	122.51	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex1.c/lasso_trace_1.txt	1331	113.8	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex2_no-overflow.c/lasso_trace_1.txt	1332	459.85	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex2_true-termination.c/lasso_trace_1.txt	1333	297.38	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex2.c/lasso_trace_1.txt	1334	292.44	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex3_no-overflow.c/lasso_trace_1.txt	1335	261.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex3_no-overflow.c/lasso_trace_3.txt	1336	234.13	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex3_true-termination.c/lasso_trace_1.txt	1337	192.24	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex3_true-termination.c/lasso_trace_3.txt	1338	181.96	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex3.c/lasso_trace_1.txt	1339	199.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex3.c/lasso_trace_3.txt	1340	180.48	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_no-overflow.c/lasso_trace_1.txt	1341	1447	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_no-overflow.c/lasso_trace_2.txt	1342	1299.37	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_no-overflow.c/lasso_trace_3.txt	1343	1233.77	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_no-overflow.c/lasso_trace_4.txt	1344	683.86	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_no-overflow.c/lasso_trace_6.txt	1345	1644.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_true-termination.c/lasso_trace_1.txt	1346	325.78	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_true-termination.c/lasso_trace_2.txt	1347	253.03	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_true-termination.c/lasso_trace_3.txt	1348	248.16	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_true-termination.c/lasso_trace_4.txt	1349	147.86	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_true-termination.c/lasso_trace_6.txt	1350	85.81	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4_true-termination.c/lasso_trace_7.txt	1351	289.3	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4.c/lasso_trace_1.txt	1352	306.54	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4.c/lasso_trace_2.txt	1353	256.2	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4.c/lasso_trace_3.txt	1354	255.99	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4.c/lasso_trace_4.txt	1355	171.86	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex4.c/lasso_trace_6.txt	1356	295.9	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex5_no-overflow.c/lasso_trace_1.txt	1357	360.33	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex5.c/lasso_trace_1.txt	1358	243.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex6_no-overflow.c/lasso_trace_1.txt	1359	200.16	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex6_no-overflow.c/lasso_trace_2.txt	1360	253.59	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex6_true-termination.c/lasso_trace_1.txt	1361	189.98	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex6_true-termination.c/lasso_trace_2.txt	1362	248.28	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex6.c/lasso_trace_1.txt	1363	194.5	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeeJonesBen-Amram-POPL2001-Ex6.c/lasso_trace_2.txt	1364	242.91	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex1_no-overflow.c/lasso_trace_1.txt	1365	240.77	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex1_true-termination.c/lasso_trace_1.txt	1366	236.22	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex1.c/lasso_trace_1.txt	1367	244.4	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex7_no-overflow.c/lasso_trace_1.txt	1368	228.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex7_true-termination.c/lasso_trace_1.txt	1369	211.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex7.c/lasso_trace_1.txt	1370	213.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex8_no-overflow.c/lasso_trace_1.txt	1371	244.82	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex8_true-termination.c/lasso_trace_1.txt	1372	228.86	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex8.c/lasso_trace_1.txt	1373	247.6	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex9_no-overflow.c/lasso_trace_1.txt	1374	247.98	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex9_true-termination.c/lasso_trace_1.txt	1375	250.42	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Ex9.c/lasso_trace_1.txt	1376	236.91	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Fig1_no-overflow.c/lasso_trace_1.txt	1377	292.18	10	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Fig1_true-termination.c/lasso_trace_1.txt	1378	300.86	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-TACAS2014-Fig1.c/lasso_trace_1.txt	1379	285.02	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-WST2014-Ex9_no-overflow.c/lasso_trace_1.txt	1380	117.8	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-WST2014-Ex9_true-termination.c/lasso_trace_1.txt	1381	106.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeikeHeizmann-WST2014-Ex9.c/lasso_trace_1.txt	1382	97.57	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeUserDefRec_no-overflow.c/lasso_trace_1.txt	1383	106.22	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeUserDefRec_true-termination.c/lasso_trace_1.txt	1384	96.24	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeUserDefRec_true.c/lasso_trace_1.txt	1385	96.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeUserDefRec.bpl/lasso_trace_1.txt	1386	220.82	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LeUserDefRec.c/lasso_trace_1.txt	1387	91.76	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex2withoutHavoc_true-termination.bpl/lasso_trace_1.txt	1388	74.41	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex2withProc_true-termination.bpl/lasso_trace_1.txt	1389	64.84	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex2withProc_true-termination.bpl/lasso_trace_2.txt	1390	107.15	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex2withProc_true-termination.bpl/lasso_trace_3.txt	1391	81.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex2withProc_true-termination.bpl/lasso_trace_4.txt	1392	57.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_lex4withoutHavoc_true-termination.bpl/lasso_trace_1.txt	1393	85.54	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LexConj-Ben-Amram.bpl/lasso_trace_1.txt	1394	70.53	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LexIndexValue-Pointer-Reduced.bpl/lasso_trace_1.txt	1395	89.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Limoges-Velo_true-termination.bpl/lasso_trace_1.txt	1396	69.76	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_linRakWithNonTrivialSI01.bpl/lasso_trace_1.txt	1397	88.73	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lobnya-Boolean-Reordered_true-termination.c/lasso_trace_1.txt	1398	2439	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lobnya-Boolean-Reordered-1_no-overflow.c/lasso_trace_1.txt	1399	2459.96	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lobnya-Boolean-Reordered-1.c/lasso_trace_1.txt	1400	2403.36	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lobnya-Boolean-Reordered-2_no-overflow.c/lasso_trace_1.txt	1401	2541.32	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Lobnya-Boolean-Reordered-2.c/lasso_trace_1.txt	1402	2361.05	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Log_no-overflow.c/lasso_trace_2.txt	1403	116.73	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Log_no-overflow.c/lasso_trace_3.txt	1404	90.16	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Log.c/lasso_trace_2.txt	1405	116.7	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Log.c/lasso_trace_3.txt	1406	91.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LogAG_no-overflow.c/lasso_trace_1.txt	1407	269.16	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LogAG_no-overflow.c/lasso_trace_2.txt	1408	117.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LogAG.c/lasso_trace_1.txt	1409	260.63	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_LogAG.c/lasso_trace_2.txt	1410	109.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_long_while.c/lasso_trace_1.txt	1411	105.98	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop_as_goto.c/lasso_trace_1.txt	1412	78.78	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop_on_input.t2.c/lasso_trace_1.txt	1413	177.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop_on_input.t2.c/lasso_trace_2.txt	1414	195.25	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-110517_Martin01-safe.bpl/lasso_trace_1.txt	1415	90.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-110517_Martin01.bpl/lasso_trace_1.txt	1416	89.41	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-CountTillBound-2.bpl/lasso_trace_1.txt	1417	107.43	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-Goto.bpl/lasso_trace_1.txt	1418	95.87	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-literal-widening-predicate-weakening.bpl/lasso_trace_1.txt	1419	82.41	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-literal-widening.bpl/lasso_trace_1.txt	1420	95.34	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-lockstep-example.bpl/lasso_trace_1.txt	1421	134.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-lockstep-example.bpl/lasso_trace_2.txt	1422	105.07	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-nested-assume-safe.bpl/lasso_trace_1.txt	1423	76.15	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-nested-assume-unsafe.bpl/lasso_trace_1.txt	1424	83.23	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-nondet.bpl/lasso_trace_1.txt	1425	105.29	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-procedure.bpl/lasso_trace_1.txt	1426	117.88	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop-skips-unsafe.bpl/lasso_trace_1.txt	1427	108.71	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop1Safe.bpl/lasso_trace_1.txt	1428	83.8	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop1Unsafe.bpl/lasso_trace_1.txt	1429	117.45	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop2.bpl/lasso_trace_1.txt	1430	88.36	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop2Safe.bpl/lasso_trace_1.txt	1431	95.32	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop2Unsafe.bpl/lasso_trace_1.txt	1432	87.7	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.bpl/lasso_trace_1.txt	1433	88.04	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_1.txt	1434	271.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_12.txt	1435	764.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_13.txt	1436	883.89	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_16.txt	1437	849.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_17.txt	1438	1082.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_20.txt	1439	719.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_6.txt	1440	285.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_7.txt	1441	126.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_8.txt	1442	458.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loop3.t2.c/lasso_trace_9.txt	1443	668.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopNondetInitVal.bpl/lasso_trace_1.txt	1444	64.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Loops.c/lasso_trace_1.txt	1445	160.38	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopSeveralExits.bpl/lasso_trace_1.txt	1446	83.03	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopWithAssertion.bpl/lasso_trace_1.txt	1447	86.81	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopWithBreak.bpl/lasso_trace_1.txt	1448	113.1	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopWithConstantAssignment.bpl/lasso_trace_1.txt	1449	84.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopWithNondeterministicBranch.bpl/lasso_trace_1.txt	1450	83.27	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopWithRemainingQuantifiers.bpl/lasso_trace_1.txt	1451	84.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_loopWithUnreachableBranch.bpl/lasso_trace_1.txt	1452	79.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.fixed.t2.c/lasso_trace_3.txt	1453	490.88	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.fixed.t2.c/lasso_trace_4.txt	1454	80.61	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.fixed.t2.c/lasso_trace_5.txt	1455	391.66	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.fixed.t2.c/lasso_trace_7.txt	1456	508.35	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.fixed.t2.c/lasso_trace_8.txt	1457	464.89	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_3.txt	1458	543.46	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_4.txt	1459	90.55	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_5.txt	1460	375.92	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_7.txt	1461	520.53	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.c.i.ludcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_8.txt	1462	465.72	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.t2.c/lasso_trace_3.txt	1463	518.14	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.t2.c/lasso_trace_4.txt	1464	85.1	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.t2.c/lasso_trace_5.txt	1465	355.26	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.t2.c/lasso_trace_7.txt	1466	487.45	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ludcmp.t2.c/lasso_trace_8.txt	1467	442.9	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Luxembourg.c/lasso_trace_1.txt	1468	189.16	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_magic.t2.c/lasso_trace_1.txt	1469	161.53	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_magic.t2.c/lasso_trace_17.txt	1470	1197.07	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_magic.t2.c/lasso_trace_18.txt	1471	721.78	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_magic.t2.c/lasso_trace_4.txt	1472	654.54	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ManyFactsAboutX_incorrect.bpl/lasso_trace_1.txt	1473	124.5	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ManyFactsAboutX.bpl/lasso_trace_1.txt	1474	122.13	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Masse-VMCAI2014-Ex6_no-overflow.c/lasso_trace_1.txt	1475	221.14	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Masse-VMCAI2014-Ex6_true-termination.c/lasso_trace_1.txt	1476	225.36	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Masse-VMCAI2014-Ex6.c/lasso_trace_1.txt	1477	230.75	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Masse-VMCAI2014-Fig1a_no-overflow.c/lasso_trace_1.txt	1478	245.31	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Masse-VMCAI2014-Fig1a_true-termination.c/lasso_trace_1.txt	1479	269.61	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Masse-VMCAI2014-Fig1a.c/lasso_trace_1.txt	1480	244.13	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_10.txt	1481	168.7	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_19.txt	1482	51.42	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_20.txt	1483	209.47	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_21.txt	1484	189.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_22.txt	1485	351.64	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_23.txt	1486	392.35	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_6.txt	1487	146.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmul.t2.c/lasso_trace_8.txt	1488	318.62	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmult.t2.c/lasso_trace_21.txt	1489	493.41	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmult.t2.c/lasso_trace_26.txt	1490	56.13	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matmult.t2.c/lasso_trace_45.txt	1491	239.1	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matrix_chain.c/lasso_trace_1.txt	1492	324.74	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_matrixsqrt.t2.c/lasso_trace_3.txt	1493	288.34	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Maxrank3Insuffient.bpl/lasso_trace_1.txt	1494	113.47	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.c/lasso_trace_1.txt	1495	78.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.c/lasso_trace_2.txt	1496	80.02	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.c/lasso_trace_3.txt	1497	138.02	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.c/lasso_trace_5.txt	1498	90.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.t2.c/lasso_trace_1.txt	1499	275.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.t2.c/lasso_trace_2.txt	1500	162.17	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.t2.c/lasso_trace_4.txt	1501	230.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.t2.c/lasso_trace_5.txt	1502	145.87	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91.t2.c/lasso_trace_7.txt	1503	109.53	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91test.t2.c/lasso_trace_1.txt	1504	179.21	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91test.t2.c/lasso_trace_10.txt	1505	150.74	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91test.t2.c/lasso_trace_2.txt	1506	192.12	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91test.t2.c/lasso_trace_5.txt	1507	118.7	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91test.t2.c/lasso_trace_7.txt	1508	473.91	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mc91test.t2.c/lasso_trace_9.txt	1509	79.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_false-unreach-call_false-termination.c/lasso_trace_1.txt	1510	195.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_false-unreach-call_false-termination.c/lasso_trace_2.txt	1511	186.97	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_false-unreach-call_false-termination.c/lasso_trace_9.txt	1512	86.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Iteration_no-overflow.c/lasso_trace_1.txt	1513	172.36	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Iteration_true-termination.c/lasso_trace_1.txt	1514	172.65	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Iteration.c/lasso_trace_1.txt	1515	167.59	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main_WithConst.bpl/lasso_trace_1.txt	1516	85.66	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main_WithConst.bpl/lasso_trace_3.txt	1517	68.21	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main_WithConst.bpl/lasso_trace_4.txt	1518	71.29	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main.bpl/lasso_trace_1.txt	1519	88.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main.bpl/lasso_trace_2.txt	1520	110.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main.bpl/lasso_trace_3.txt	1521	83.75	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Main.bpl/lasso_trace_5.txt	1522	89.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion_no-overflow.c/lasso_trace_1.txt	1523	181.35	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion_no-overflow.c/lasso_trace_2.txt	1524	143.32	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion_no-overflow.c/lasso_trace_6.txt	1525	67.8	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion_true-termination.c/lasso_trace_1.txt	1526	168.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion_true-termination.c/lasso_trace_2.txt	1527	134.64	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion_true-termination.c/lasso_trace_8.txt	1528	70.17	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion.c/lasso_trace_1.txt	1529	171.41	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion.c/lasso_trace_2.txt	1530	148.48	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_Recursion.c/lasso_trace_6.txt	1531	74.19	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_RecursiveAndImperative.bpl/lasso_trace_1.txt	1532	103.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_RecursiveAndImperative.bpl/lasso_trace_2.txt	1533	105.98	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_RecursiveAndImperative.bpl/lasso_trace_3.txt	1534	110.04	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_RecursiveAndImperative.bpl/lasso_trace_4.txt	1535	78.33	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_true-termination.bpl/lasso_trace_1.txt	1536	77.86	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_true-termination.bpl/lasso_trace_2.txt	1537	73.63	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91_true-termination.bpl/lasso_trace_4.txt	1538	57.62	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91-withSpecification.bpl/lasso_trace_1.txt	1539	69.32	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91-withSpecification.bpl/lasso_trace_2.txt	1540	67.18	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91-withSpecification.bpl/lasso_trace_4.txt	1541	86.05	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91.bpl/lasso_trace_1.txt	1542	79.4	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91.bpl/lasso_trace_2.txt	1543	72.79	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91.bpl/lasso_trace_4.txt	1544	67.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91.c/lasso_trace_1.txt	1545	196	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91.c/lasso_trace_2.txt	1546	177.48	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthy91.c/lasso_trace_6.txt	1547	225.51	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthyIterative_no-overflow.c/lasso_trace_1.txt	1548	237.07	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_McCarthyIterative.c/lasso_trace_1.txt	1549	229.67	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MenloPark_no-overflow.c/lasso_trace_1.txt	1550	167.78	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MenloPark_true-termination.c/lasso_trace_1.txt	1551	169.34	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MenloPark.bpl/lasso_trace_1.txt	1552	148.8	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MenloPark.c/lasso_trace_1.txt	1553	165.3	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MenloPark2.bpl/lasso_trace_1.txt	1554	88.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusBuiltIn_false-no-overflow.c/lasso_trace_1.txt	1555	261.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusBuiltIn_no-overflow.c/lasso_trace_1.txt	1556	255.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusBuiltIn.c/lasso_trace_1.txt	1557	257.88	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusMin_false-no-overflow_true-termination.c/lasso_trace_1.txt	1558	282.63	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusMin.c/lasso_trace_1.txt	1559	266.48	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusUserDefined_no-overflow.c/lasso_trace_1.txt	1560	153.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusUserDefined_no-overflow.c/lasso_trace_2.txt	1561	72.13	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusUserDefined_no-overflow.c/lasso_trace_3.txt	1562	73.16	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusUserDefined.c/lasso_trace_1.txt	1563	131.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusUserDefined.c/lasso_trace_2.txt	1564	68.3	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MinusUserDefined.c/lasso_trace_3.txt	1565	62.38	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirabelleConcurrentIncrement.bpl/lasso_trace_1.txt	1566	115.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MirabelleConcurrentIncrement.bpl/lasso_trace_2.txt	1567	112.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MonadicInvariant01.bpl/lasso_trace_1.txt	1568	96.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Moscow.bpl/lasso_trace_1.txt	1569	91.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mult1-Safe.bpl/lasso_trace_1.txt	1570	109.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MultCommutative_true-termination.c/lasso_trace_4.txt	1571	238.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MultCommutative_true-termination.c/lasso_trace_5.txt	1572	271.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MultiPhase1.bpl/lasso_trace_1.txt	1573	186.17	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_multipleAssertions.bpl/lasso_trace_1.txt	1574	92.11	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_multipleBranchOutsFromOneStateinTrace.bpl/lasso_trace_1.txt	1575	100.11	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mutual1.c/lasso_trace_1.txt	1576	64.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mutual1.c/lasso_trace_2.txt	1577	58.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mutual2.c/lasso_trace_1.txt	1578	58.98	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mutual2.c/lasso_trace_2.txt	1579	91.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mutual2.c/lasso_trace_3.txt	1580	90.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_mutual2.c/lasso_trace_4.txt	1581	54.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1a_false-termination.c/lasso_trace_1.txt	1582	194.78	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1a_no-overflow.c/lasso_trace_1.txt	1583	200.02	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1a.c/lasso_trace_1.txt	1584	191.16	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b_no-overflow.c/lasso_trace_1.txt	1585	186.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b_no-overflow.c/lasso_trace_3.txt	1586	244.67	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b_true-termination.c/lasso_trace_1.txt	1587	178.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b_true-termination.c/lasso_trace_3.txt	1588	251.85	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b_true-termination.c/lasso_trace_5.txt	1589	231.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b.c/lasso_trace_1.txt	1590	196.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b.c/lasso_trace_3.txt	1591	240.96	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_MutualRecursion_1b.c/lasso_trace_5.txt	1592	222.04	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore_true-termination.c/lasso_trace_1.txt	1593	167.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore-1_no-overflow.c/lasso_trace_1.txt	1594	167.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore-1.c/lasso_trace_1.txt	1595	170.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore-2_no-overflow.c/lasso_trace_1.txt	1596	158.92	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore-2.c/lasso_trace_1.txt	1597	142.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore.bpl/lasso_trace_1.txt	1598	89.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Mysore2.bpl/lasso_trace_1.txt	1599	86.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_1.txt	1600	452.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_11.txt	1601	851.11	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_13.txt	1602	561.49	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_14.txt	1603	319.94	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_15.txt	1604	401.95	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_16.txt	1605	871.64	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n_firewire_instrumented-PP.t2.c/lasso_trace_9.txt	1606	312.06	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-15a.t2.c/lasso_trace_1.txt	1607	209.98	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-17.t2.c/lasso_trace_1.txt	1608	128.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-4.t2.c/lasso_trace_1.txt	1609	331.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-40.t2.c/lasso_trace_2.txt	1610	198.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-40.t2.c/lasso_trace_3.txt	1611	264.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-40.t2.c/lasso_trace_4.txt	1612	199.28	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-5.t2.c/lasso_trace_1.txt	1613	549.63	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_n-6a.t2.c/lasso_trace_1.txt	1614	263.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata_withassume.t2.c/lasso_trace_1.txt	1615	313.16	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata_withassume.t2.c/lasso_trace_16.txt	1616	646.43	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata_withassume.t2.c/lasso_trace_17.txt	1617	304.33	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata_withassume.t2.c/lasso_trace_2.txt	1618	562.02	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata_withassume.t2.c/lasso_trace_5.txt	1619	407.42	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_1.txt	1620	331.94	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_16.txt	1621	535.31	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_18.txt	1622	865	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_20.txt	1623	846.96	37	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_3.txt	1624	580.21	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_5.txt	1625	619.38	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nakata.t2.c/lasso_trace_9.txt	1626	474.09	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nconcurrent_FourLoopsAlternating_nonterminating.bpl/lasso_trace_1.txt	1627	107.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nconcurrent_ThreeThreadsComplexAlternation_nonterminating.bpl/lasso_trace_1.txt	1628	118.43	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ndes.t2.c/lasso_trace_1.txt	1629	2528.71	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ndes.t2.c/lasso_trace_2.txt	1630	387.89	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ndes.t2.c/lasso_trace_9.txt	1631	842.17	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-fail.t2.c/lasso_trace_1.txt	1632	292.08	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-fail.t2.c/lasso_trace_2.txt	1633	1536.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-fail.t2.c/lasso_trace_3.txt	1634	1054.58	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-fail.t2.c/lasso_trace_4.txt	1635	1158.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-fail.t2.c/lasso_trace_5.txt	1636	1153.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-succeed.t2.c/lasso_trace_1.txt	1637	272.45	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-succeed.t2.c/lasso_trace_2.txt	1638	1545.11	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-1394complete-succeed.t2.c/lasso_trace_3.txt	1639	1042.37	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-fail.t2.c/lasso_trace_1.txt	1640	313.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-fail.t2.c/lasso_trace_2.txt	1641	911.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-fail.t2.c/lasso_trace_3.txt	1642	1415.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-succeed.t2.c/lasso_trace_1.txt	1643	311.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-succeed.t2.c/lasso_trace_2.txt	1644	905.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-1394complete-succeed.t2.c/lasso_trace_3.txt	1645	1433.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-e-popl07-succeed.t2.c/lasso_trace_1.txt	1646	596.07	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-popl07-fail.t2.c/lasso_trace_1.txt	1647	601.1	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-popl07-succeed.t2.c/lasso_trace_1.txt	1648	580.31	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-smagilla-fail.t2.c/lasso_trace_1.txt	1649	410.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_neg-smagilla-succeed.t2.c/lasso_trace_1.txt	1650	176.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nest-if3.i_2.bpl/lasso_trace_1.txt	1651	199.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nested-2_no-overflow.c/lasso_trace_2.txt	1652	85.1	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nested-2.c/lasso_trace_2.txt	1653	84.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nested.bpl/lasso_trace_10.txt	1654	108.42	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nested.bpl/lasso_trace_11.txt	1655	101.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nested.bpl/lasso_trace_12.txt	1656	104.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested.c_4.bpl/lasso_trace_1.txt	1657	206.36	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nested.c/lasso_trace_2.txt	1658	82.42	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested.i_4.bpl/lasso_trace_2.txt	1659	271.74	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested.i_4.bplTransformedIcfg_BEv2_3.bpl/lasso_trace_2.txt	1660	269.47	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested.t2.c/lasso_trace_2.txt	1661	199.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested.t2.c/lasso_trace_3.txt	1662	247.56	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested1.i_4.bplTransformedIcfg_BEv2_12.bpl/lasso_trace_11.txt	1663	122.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested1.i_4.bplTransformedIcfg_BEv2_12.bpl/lasso_trace_12.txt	1664	134.47	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested1.i_4.bplTransformedIcfg_BEv2_12.bpl/lasso_trace_13.txt	1665	104.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested9.i_3.bpl/lasso_trace_1.txt	1666	311.23	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nested9.i_3.bplTransformedIcfg_BEv2_4.bpl/lasso_trace_1.txt	1667	206.66	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedLoop.bpl/lasso_trace_2.txt	1668	79.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedLoopSafe.bpl/lasso_trace_2.txt	1669	82.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedLoopUnsafe.bpl/lasso_trace_11.txt	1670	105.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedLoopUnsafe.bpl/lasso_trace_12.txt	1671	81.99	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedLoopUnsafe.bpl/lasso_trace_13.txt	1672	78.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_nestedLoopWithAssertion.bpl/lasso_trace_2.txt	1673	97.13	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b_no-overflow.c/lasso_trace_1.txt	1674	182.16	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b_no-overflow.c/lasso_trace_2.txt	1675	220.43	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b_no-overflow.c/lasso_trace_7.txt	1676	106.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b_true-termination.c/lasso_trace_1.txt	1677	164.66	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b_true-termination.c/lasso_trace_2.txt	1678	213.27	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b_true-termination.c/lasso_trace_7.txt	1679	102.16	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b.c/lasso_trace_1.txt	1680	165.35	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b.c/lasso_trace_2.txt	1681	212.32	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1b.c/lasso_trace_7.txt	1682	104.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1c_no-overflow.c/lasso_trace_1.txt	1683	211.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1c_true-termination.c/lasso_trace_1.txt	1684	198.77	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1c.c/lasso_trace_1.txt	1685	211.09	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1d_no-overflow.c/lasso_trace_2.txt	1686	139.47	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1d_no-overflow.c/lasso_trace_3.txt	1687	215.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1d_true-termination.c/lasso_trace_2.txt	1688	136.01	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1d_true-termination.c/lasso_trace_3.txt	1689	222.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1d.c/lasso_trace_2.txt	1690	135.82	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_1d.c/lasso_trace_3.txt	1691	221.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2b_false-termination.c/lasso_trace_1.txt	1692	165.22	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2b_no-overflow.c/lasso_trace_1.txt	1693	185.24	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2b.c/lasso_trace_1.txt	1694	170.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2c_no-overflow.c/lasso_trace_1.txt	1695	161.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2c_true-termination.c/lasso_trace_1.txt	1696	175.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NestedRecursion_2c.c/lasso_trace_1.txt	1697	162.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_10.txt	1698	334.76	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_100.txt	1699	413.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_101.txt	1700	276.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_102.txt	1701	416.07	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_103.txt	1702	521.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_104.txt	1703	358.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_105.txt	1704	224.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_106.txt	1705	389.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_107.txt	1706	218.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_108.txt	1707	366.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_109.txt	1708	266.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_11.txt	1709	454.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_110.txt	1710	545.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_111.txt	1711	556.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_112.txt	1712	568.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_113.txt	1713	467.32	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_114.txt	1714	314.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_115.txt	1715	188.19	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_116.txt	1716	365.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_117.txt	1717	97.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_118.txt	1718	483.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_119.txt	1719	484.39	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_12.txt	1720	538.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_120.txt	1721	562.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_121.txt	1722	431.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_122.txt	1723	272.2	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_123.txt	1724	273.88	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_124.txt	1725	443.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_125.txt	1726	329.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_126.txt	1727	348.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_127.txt	1728	324.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_128.txt	1729	99.62	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_129.txt	1730	278.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_13.txt	1731	416.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_130.txt	1732	240.08	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_131.txt	1733	503.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_132.txt	1734	513.7	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_133.txt	1735	539.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_134.txt	1736	324.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_135.txt	1737	337.7	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_136.txt	1738	88.05	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_137.txt	1739	400.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_138.txt	1740	273.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_139.txt	1741	265.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_14.txt	1742	60.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_140.txt	1743	379.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_141.txt	1744	283.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_142.txt	1745	285.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_143.txt	1746	344.64	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_144.txt	1747	347.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_145.txt	1748	284.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_146.txt	1749	112.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_147.txt	1750	381.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_148.txt	1751	193.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_149.txt	1752	375.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_15.txt	1753	481.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_150.txt	1754	300.02	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_151.txt	1755	461.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_152.txt	1756	222.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_153.txt	1757	374.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_154.txt	1758	377.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_155.txt	1759	106.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_156.txt	1760	279.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_157.txt	1761	390.16	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_158.txt	1762	416.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_159.txt	1763	476.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_16.txt	1764	445.45	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_160.txt	1765	256.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_161.txt	1766	559.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_162.txt	1767	527.01	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_163.txt	1768	288.63	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_164.txt	1769	412.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_165.txt	1770	240.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_166.txt	1771	544.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_167.txt	1772	304.72	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_168.txt	1773	221.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_169.txt	1774	171.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_17.txt	1775	120.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_170.txt	1776	367.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_171.txt	1777	380.24	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_172.txt	1778	346.07	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_173.txt	1779	426.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_174.txt	1780	531.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_175.txt	1781	213.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_176.txt	1782	141.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_177.txt	1783	271.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_178.txt	1784	223.07	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_179.txt	1785	482.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_18.txt	1786	320.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_180.txt	1787	330.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_19.txt	1788	189.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_2.txt	1789	438.12	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_20.txt	1790	431.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_21.txt	1791	293.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_22.txt	1792	571.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_23.txt	1793	266	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_24.txt	1794	364.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_25.txt	1795	505.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_26.txt	1796	501.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_27.txt	1797	212.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_28.txt	1798	314.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_29.txt	1799	300.4	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_3.txt	1800	258.67	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_30.txt	1801	307.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_31.txt	1802	300.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_32.txt	1803	213.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_33.txt	1804	161.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_34.txt	1805	394.9	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_35.txt	1806	522.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_36.txt	1807	411.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_37.txt	1808	135.74	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_38.txt	1809	461.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_39.txt	1810	500.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_4.txt	1811	214.48	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_40.txt	1812	479.35	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_41.txt	1813	390.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_42.txt	1814	234.42	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_43.txt	1815	323.89	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_44.txt	1816	528.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_45.txt	1817	401.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_46.txt	1818	394.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_47.txt	1819	186.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_48.txt	1820	505.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_49.txt	1821	291.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_50.txt	1822	171.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_51.txt	1823	282.52	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_52.txt	1824	213.41	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_53.txt	1825	151.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_54.txt	1826	495	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_55.txt	1827	532.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_56.txt	1828	217.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_57.txt	1829	326.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_58.txt	1830	415.36	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_59.txt	1831	413.72	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_6.txt	1832	457.41	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_60.txt	1833	465.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_61.txt	1834	192.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_62.txt	1835	575.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_63.txt	1836	322.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_64.txt	1837	388.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_65.txt	1838	449.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_66.txt	1839	303.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_67.txt	1840	542.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_68.txt	1841	551.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_69.txt	1842	254.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_7.txt	1843	119.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_70.txt	1844	96.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_71.txt	1845	470.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_72.txt	1846	442.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_73.txt	1847	297.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_74.txt	1848	346.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_75.txt	1849	338.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_76.txt	1850	498.9	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_77.txt	1851	530	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_78.txt	1852	515.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_79.txt	1853	511.74	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_8.txt	1854	75.45	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_80.txt	1855	487.16	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_81.txt	1856	556.24	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_82.txt	1857	369.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_83.txt	1858	266.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_84.txt	1859	184.6	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_85.txt	1860	281.74	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_86.txt	1861	512.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_87.txt	1862	520.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_88.txt	1863	405.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_89.txt	1864	136.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_9.txt	1865	283.42	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_90.txt	1866	455.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_91.txt	1867	501.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_92.txt	1868	248.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_93.txt	1869	167.4	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_94.txt	1870	453.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_95.txt	1871	203.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_96.txt	1872	72.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_97.txt	1873	228	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_98.txt	1874	558.95	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_new_ex.t2.c/lasso_trace_99.txt	1875	240.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NO_05.bpl/lasso_trace_2.txt	1876	115.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonAtomicIncrement_2Threads_Loop.bpl/lasso_trace_1.txt	1877	114.3	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonAtomicIncrement_2Threads_Loop.bpl/lasso_trace_2.txt	1878	87.92	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NondeterministicLocalVarInitialValues.c/lasso_trace_1.txt	1879	150.97	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NondeterministicSvcomp.c/lasso_trace_1.txt	1880	154.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonterminatingForLoopUnsafe.c/lasso_trace_1.txt	1881	140.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTermination2_false-termination.c/lasso_trace_1.txt	1882	227.55	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTermination2_no-overflow.c/lasso_trace_1.txt	1883	228.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTermination2.c/lasso_trace_1.txt	1884	226.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NonTerminationOverReals.bpl/lasso_trace_1.txt	1885	89.01	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NoriSharma-FSE2013-Fig7_no-overflow.c/lasso_trace_1.txt	1886	174.74	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NoriSharma-FSE2013-Fig7_true-termination.c/lasso_trace_1.txt	1887	163.42	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NoriSharma-FSE2013-Fig7.c/lasso_trace_1.txt	1888	162.48	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NoriSharma-FSE2013-Fig8_no-overflow.c/lasso_trace_1.txt	1889	245.47	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NoriSharma-FSE2013-Fig8_true-termination.c/lasso_trace_1.txt	1890	246.01	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NoriSharma-FSE2013-Fig8.c/lasso_trace_1.txt	1891	241.38	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-01_termination.c/lasso_trace_1.txt	1892	320.29	12	TERMINATING	2-Nested Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-01.c/lasso_trace_1.txt	1893	288.36	11	TERMINATING	2-Nested Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-03_termination.c/lasso_trace_1.txt	1894	159.18	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-03.c/lasso_trace_1.txt	1895	149.24	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-04_termination.c/lasso_trace_1.txt	1896	1501.68	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-04.c/lasso_trace_1.txt	1897	1444.69	18	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-05_termination.c/lasso_trace_1.txt	1898	159.91	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_not-05.c/lasso_trace_1.txt	1899	156.44	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_NullpointerAfterLastIteration.c/lasso_trace_1.txt	1900	225.79	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_num_conversion_1.i_3.bplTransformedIcfg_BEv2_9.bpl/lasso_trace_1.txt	1901	156.97	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_num_conversion_2.i_3.bplTransformedIcfg_BEv2_7.bpl/lasso_trace_1.txt	1902	224.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nyala-2lex_true-termination.c/lasso_trace_1.txt	1903	165.88	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nyala-2lex-1_def-behavior.c/lasso_trace_1.txt	1904	164.96	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nyala-2lex-1.c/lasso_trace_1.txt	1905	159.1	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nyala-2lex-2_no-overflow.c/lasso_trace_1.txt	1906	163.94	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Nyala-2lex-2.c/lasso_trace_1.txt	1907	161.22	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Oberried-decreasebyProc_true-termination.bpl/lasso_trace_1.txt	1908	65.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OctagonTest_Default.bpl/lasso_trace_1.txt	1909	125.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OctagonTest_Inconsistent.bpl/lasso_trace_1.txt	1910	93.14	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OctagonTest_LongLoop.bpl/lasso_trace_1.txt	1911	110.74	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OctagonTest_UpperAndLowerBounds.bpl/lasso_trace_1.txt	1912	88.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoop.bpl/lasso_trace_1.txt	1913	84.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopAssertion.bpl/lasso_trace_1.txt	1914	93.18	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopAssertionCorrect.bpl/lasso_trace_1.txt	1915	84.6	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopAssertionError.bpl/lasso_trace_1.txt	1916	85.14	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopSafe.bpl/lasso_trace_1.txt	1917	83.73	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopSafe2.bpl/lasso_trace_1.txt	1918	91.82	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopTwoBackbones.bpl/lasso_trace_1.txt	1919	111.19	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopTwoVarsSafe.bpl/lasso_trace_1.txt	1920	126.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopUnsafe.bpl/lasso_trace_1.txt	1921	86.65	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopVasrSimple.bpl/lasso_trace_1.txt	1922	160.15	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopVasrSimple2.bpl/lasso_trace_1.txt	1923	85.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopWithBreakSafe.bpl/lasso_trace_1.txt	1924	116.21	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_oneLoopWithBreakUnsafe.bpl/lasso_trace_1.txt	1925	118.07	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-02_termination.c/lasso_trace_1.txt	1926	582.3	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-02.c/lasso_trace_1.txt	1927	215.68	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-03_termination.c/lasso_trace_1.txt	1928	268.87	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-03.c/lasso_trace_1.txt	1929	142.76	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-04_termination.c/lasso_trace_2.txt	1930	238.98	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-04.c/lasso_trace_2.txt	1931	190.18	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-06_termination.c/lasso_trace_1.txt	1932	156.73	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_or-06.c/lasso_trace_1.txt	1933	136.28	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_OrderDependentEquality.c/lasso_trace_1.txt	1934	140.85	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_overapproximation.bpl/lasso_trace_1.txt	1935	128.77	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Overflow_false-no-overflow_true-termination.c/lasso_trace_1.txt	1936	176.81	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Overflow.c/lasso_trace_1.txt	1937	178.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_overflow1.i_3.bplTransformedIcfg_BEv2_4.bpl/lasso_trace_1.txt	1938	89.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-12.t2.c/lasso_trace_1.txt	1939	223.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-14.t2.c/lasso_trace_1.txt	1940	188.89	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-15.t2.c/lasso_trace_1.txt	1941	147.01	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-16.t2.c/lasso_trace_1.txt	1942	156.38	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-18.t2.c/lasso_trace_1.txt	1943	150.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-1b.t2.c/lasso_trace_1.txt	1944	283.11	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-1d.t2.c/lasso_trace_1.txt	1945	263.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-1d.t2.c/lasso_trace_2.txt	1946	160.56	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-21.t2.c/lasso_trace_1.txt	1947	276.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-21.t2.c/lasso_trace_2.txt	1948	93.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-22.t2.c/lasso_trace_1.txt	1949	207.86	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-3.t2.c/lasso_trace_1.txt	1950	244.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-37.t2.c/lasso_trace_1.txt	1951	150.1	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-4.t2.c/lasso_trace_1.txt	1952	218.42	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-4.t2.c/lasso_trace_2.txt	1953	249.23	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-4.t2.c/lasso_trace_3.txt	1954	97.97	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-4.t2.c/lasso_trace_4.txt	1955	176.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-40.t2.c/lasso_trace_1.txt	1956	372.02	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-42.t2.c/lasso_trace_1.txt	1957	265.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-42.t2.c/lasso_trace_2.txt	1958	248.75	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_10.txt	1959	139.69	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_11.txt	1960	508.05	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_12.txt	1961	737.75	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_13.txt	1962	183.62	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_14.txt	1963	1135.71	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_15.txt	1964	595.54	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_16.txt	1965	663.42	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_17.txt	1966	675.76	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_18.txt	1967	405.25	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_19.txt	1968	335.46	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_2.txt	1969	613.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_20.txt	1970	471.1	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_21.txt	1971	661.63	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_22.txt	1972	684.06	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_23.txt	1973	987.78	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_24.txt	1974	992.87	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_25.txt	1975	786.64	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_26.txt	1976	924.45	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_27.txt	1977	151.18	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_28.txt	1978	551.28	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_29.txt	1979	999.96	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_3.txt	1980	202.44	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_30.txt	1981	1054.87	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_31.txt	1982	911.17	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_4.txt	1983	537.59	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_5.txt	1984	531.24	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_6.txt	1985	1005.58	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43-terminate.t2.c/lasso_trace_7.txt	1986	501.33	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_1.txt	1987	327.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_10.txt	1988	396.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_11.txt	1989	82.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_12.txt	1990	115.48	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_13.txt	1991	113.29	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_14.txt	1992	321.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_15.txt	1993	372.17	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_16.txt	1994	277.96	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_17.txt	1995	448.13	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_18.txt	1996	425.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_19.txt	1997	279.12	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_2.txt	1998	159.16	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_20.txt	1999	309.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_21.txt	2000	100.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_22.txt	2001	145.57	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_23.txt	2002	266.82	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_24.txt	2003	340.99	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_25.txt	2004	291.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_26.txt	2005	176.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_27.txt	2006	300.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_28.txt	2007	69.33	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_29.txt	2008	439.75	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_3.txt	2009	333.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_30.txt	2010	93.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_31.txt	2011	148.35	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_32.txt	2012	265.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_33.txt	2013	188.94	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_34.txt	2014	201.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_35.txt	2015	305.22	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_36.txt	2016	132.4	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_37.txt	2017	403.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_38.txt	2018	220.64	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_39.txt	2019	342.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_4.txt	2020	226.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_40.txt	2021	330.04	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_41.txt	2022	179.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_42.txt	2023	158.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_43.txt	2024	235.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_44.txt	2025	286.61	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_45.txt	2026	337.02	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_46.txt	2027	206.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_47.txt	2028	439.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_48.txt	2029	402.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_49.txt	2030	250.9	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_5.txt	2031	298.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_50.txt	2032	304.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_51.txt	2033	387.82	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_52.txt	2034	445.76	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_53.txt	2035	267.4	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_54.txt	2036	261.84	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_55.txt	2037	241.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_56.txt	2038	209.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_57.txt	2039	178.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_58.txt	2040	352.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_59.txt	2041	240.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_6.txt	2042	197.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_60.txt	2043	348.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_61.txt	2044	214.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_62.txt	2045	424.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_63.txt	2046	158.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_64.txt	2047	157.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_65.txt	2048	247.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_66.txt	2049	155.63	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_67.txt	2050	109.12	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_68.txt	2051	81.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_69.txt	2052	134.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_7.txt	2053	67.44	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_70.txt	2054	256.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_71.txt	2055	170.87	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_72.txt	2056	427.12	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_73.txt	2057	333.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_74.txt	2058	393.83	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_75.txt	2059	292.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_76.txt	2060	291.7	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_77.txt	2061	150.75	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_8.txt	2062	136.41	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-43.t2.c/lasso_trace_9.txt	2063	221.22	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-44.t2.c/lasso_trace_1.txt	2064	241.47	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-45.t2.c/lasso_trace_1.txt	2065	325.8	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_1.txt	2066	243.36	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_10.txt	2067	539.52	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_100.txt	2068	84.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_101.txt	2069	380.15	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_102.txt	2070	377.22	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_103.txt	2071	141.12	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_104.txt	2072	396.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_105.txt	2073	128.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_106.txt	2074	55.02	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_107.txt	2075	320.88	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_108.txt	2076	290.64	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_109.txt	2077	309.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_11.txt	2078	172.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_110.txt	2079	122.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_111.txt	2080	381.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_112.txt	2081	461.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_113.txt	2082	98.35	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_114.txt	2083	426.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_115.txt	2084	287.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_116.txt	2085	464.05	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_117.txt	2086	552.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_118.txt	2087	484.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_119.txt	2088	367.48	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_12.txt	2089	292.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_120.txt	2090	223.05	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_121.txt	2091	407.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_122.txt	2092	182.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_123.txt	2093	447.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_124.txt	2094	60.26	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_125.txt	2095	73.07	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_126.txt	2096	416.86	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_127.txt	2097	293.96	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_128.txt	2098	73.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_129.txt	2099	460.4	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_13.txt	2100	192.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_130.txt	2101	133.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_131.txt	2102	266.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_132.txt	2103	359.42	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_133.txt	2104	236.92	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_134.txt	2105	414.08	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_14.txt	2106	386.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_15.txt	2107	68.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_16.txt	2108	282.71	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_17.txt	2109	363.47	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_18.txt	2110	238.28	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_19.txt	2111	233.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_2.txt	2112	326.18	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_20.txt	2113	131.79	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_21.txt	2114	176.97	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_22.txt	2115	373.6	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_23.txt	2116	123.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_24.txt	2117	168.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_25.txt	2118	105.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_26.txt	2119	148.23	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_27.txt	2120	502.89	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_28.txt	2121	228.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_29.txt	2122	176.63	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_30.txt	2123	65.9	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_31.txt	2124	383.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_32.txt	2125	282.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_33.txt	2126	77.48	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_34.txt	2127	488.76	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_35.txt	2128	562.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_36.txt	2129	56.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_37.txt	2130	272.67	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_38.txt	2131	321.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_39.txt	2132	450.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_4.txt	2133	535.68	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_40.txt	2134	209.58	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_41.txt	2135	293.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_42.txt	2136	365.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_43.txt	2137	326.89	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_44.txt	2138	63.12	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_45.txt	2139	103.86	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_46.txt	2140	159.59	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_47.txt	2141	438.83	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_48.txt	2142	167.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_49.txt	2143	333.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_5.txt	2144	587.91	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_50.txt	2145	216.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_51.txt	2146	99.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_52.txt	2147	440.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_53.txt	2148	384	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_54.txt	2149	479.23	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_55.txt	2150	531.95	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_56.txt	2151	336.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_57.txt	2152	499.65	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_58.txt	2153	62.57	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_59.txt	2154	545.98	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_6.txt	2155	160.36	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_60.txt	2156	99.68	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_61.txt	2157	413.08	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_62.txt	2158	494.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_63.txt	2159	208.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_64.txt	2160	354.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_65.txt	2161	297.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_66.txt	2162	60.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_67.txt	2163	197.02	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_68.txt	2164	421.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_69.txt	2165	56.62	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_7.txt	2166	445.38	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_70.txt	2167	60.15	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_71.txt	2168	168.9	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_72.txt	2169	353.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_73.txt	2170	69.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_74.txt	2171	333.87	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_75.txt	2172	88.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_76.txt	2173	346.06	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_77.txt	2174	525.87	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_78.txt	2175	247.42	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_79.txt	2176	382.43	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_8.txt	2177	155.7	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_80.txt	2178	57.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_81.txt	2179	140.93	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_82.txt	2180	531.15	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_83.txt	2181	159.09	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_84.txt	2182	90.41	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_85.txt	2183	455.67	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_86.txt	2184	429.98	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_87.txt	2185	119.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_88.txt	2186	135.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_89.txt	2187	566.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_9.txt	2188	516.61	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_90.txt	2189	256.14	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_91.txt	2190	63.63	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_92.txt	2191	362.86	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_93.txt	2192	390.01	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_94.txt	2193	383.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_95.txt	2194	176.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_96.txt	2195	474.02	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_97.txt	2196	447.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_98.txt	2197	386.3	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-46.t2.c/lasso_trace_99.txt	2198	103.28	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-49.t2.c/lasso_trace_1.txt	2199	191.11	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-5.t2.c/lasso_trace_1.txt	2200	557.82	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-55.t2.c/lasso_trace_1.txt	2201	142.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-55.t2.c/lasso_trace_2.txt	2202	307.24	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-55.t2.c/lasso_trace_3.txt	2203	149.08	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-56.t2.c/lasso_trace_1.txt	2204	291.08	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-56.t2.c/lasso_trace_2.txt	2205	221	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-6.t2.c/lasso_trace_1.txt	2206	284.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-6.t2.c/lasso_trace_2.txt	2207	161.36	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-60.t2.c/lasso_trace_1.txt	2208	296.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-61.t2.c/lasso_trace_1.txt	2209	340.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-63.t2.c/lasso_trace_1.txt	2210	220.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-7.t2.c/lasso_trace_2.txt	2211	164.85	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_p-7b.t2.c/lasso_trace_1.txt	2212	185.77	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pals_lcr-var-start-time.3.2.ufo.BOUNDED-6.pals.c_9.bplTransformedIcfg_BEv2_24.bpl/lasso_trace_1.txt	2213	274.25	2199	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c_9.bplTransformedIcfg_BEv2_24.bpl/lasso_trace_1.txt	2214	831.74	2551	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c_9.bplTransformedIcfg_BEv2_26.bpl/lasso_trace_1.txt	2215	5630.96	564	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Paper_PathInvariants_Fig1_Forward.bpl/lasso_trace_1.txt	2216	124.55	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Paper_PathInvariants_Fig4.bpl/lasso_trace_1.txt	2217	141.16	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parallel_no-overflow.c/lasso_trace_1.txt	2218	199.73	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parallel_true-termination.c/lasso_trace_1.txt	2219	175.3	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parallel.bpl/lasso_trace_1.txt	2220	65.15	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parallel.bpl/lasso_trace_2.txt	2221	88.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parallel.c/lasso_trace_1.txt	2222	177.36	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom.bpl/lasso_trace_1.txt	2223	101.18	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom.bpl/lasso_trace_2.txt	2224	214.51	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom2.bpl/lasso_trace_1.txt	2225	224.14	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom2.bpl/lasso_trace_2.txt	2226	196.91	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom2.bpl/lasso_trace_3.txt	2227	55.4	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom2.bpl/lasso_trace_4.txt	2228	311.04	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom3.bpl/lasso_trace_1.txt	2229	185.58	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parallelIncrementDecrementConCom3.bpl/lasso_trace_2.txt	2230	199.87	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parity0_termination.c/lasso_trace_1.txt	2231	270.12	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parity0.c/lasso_trace_1.txt	2232	227.03	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parity1_termination.c/lasso_trace_1.txt	2233	348.47	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_parity1.c/lasso_trace_1.txt	2234	269.74	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts_no-overflow.c/lasso_trace_2.txt	2235	266.31	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts_no-overflow.c/lasso_trace_5.txt	2236	379.2	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts_true-termination.c/lasso_trace_2.txt	2237	236	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts_true-termination.c/lasso_trace_5.txt	2238	183.48	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts_true.c/lasso_trace_2.txt	2239	228.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts_true.c/lasso_trace_5.txt	2240	191.71	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts.bpl/lasso_trace_1.txt	2241	246.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts.c/lasso_trace_2.txt	2242	241.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Parts.c/lasso_trace_5.txt	2243	176.75	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA1_no-overflow.c/lasso_trace_2.txt	2244	211.99	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA1_no-overflow.c/lasso_trace_3.txt	2245	95.19	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA1.c/lasso_trace_2.txt	2246	203.62	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA1.c/lasso_trace_3.txt	2247	94.94	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA4_no-overflow.c/lasso_trace_1.txt	2248	205.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA4.c/lasso_trace_1.txt	2249	204.62	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA5_false-no-overflow_true-termination.c/lasso_trace_1.txt	2250	203.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA5.c/lasso_trace_1.txt	2251	207.9	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA6_false-no-overflow_true-termination.c/lasso_trace_1.txt	2252	123.61	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA6.c/lasso_trace_1.txt	2253	120.47	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA7_no-overflow.c/lasso_trace_1.txt	2254	131.76	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA7.c/lasso_trace_1.txt	2255	125.98	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA8_false-no-overflow_true-termination.c/lasso_trace_1.txt	2256	159.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA8.c/lasso_trace_1.txt	2257	155.93	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA9_false-no-overflow_true-termination.c/lasso_trace_1.txt	2258	149.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaA9.c/lasso_trace_1.txt	2259	156.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB1_no-overflow.c/lasso_trace_1.txt	2260	288.39	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB1.c/lasso_trace_1.txt	2261	102.79	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB11_false-no-overflow_true-termination.c/lasso_trace_1.txt	2262	161.73	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB11.c/lasso_trace_1.txt	2263	158.28	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB14_no-overflow.c/lasso_trace_2.txt	2264	188.74	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB14.c/lasso_trace_2.txt	2265	165.01	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB15_no-overflow.c/lasso_trace_2.txt	2266	239.78	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB15_no-overflow.c/lasso_trace_3.txt	2267	126	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB15.c/lasso_trace_2.txt	2268	167.78	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB15.c/lasso_trace_3.txt	2269	104.54	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB16_no-overflow.c/lasso_trace_1.txt	2270	219.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB16_no-overflow.c/lasso_trace_2.txt	2271	232.33	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB16.c/lasso_trace_1.txt	2272	207.68	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB16.c/lasso_trace_2.txt	2273	215.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB17_no-overflow.c/lasso_trace_1.txt	2274	285.57	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB17_no-overflow.c/lasso_trace_2.txt	2275	161.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB17.c/lasso_trace_1.txt	2276	113.27	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB17.c/lasso_trace_2.txt	2277	107.05	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB2_no-overflow.c/lasso_trace_1.txt	2278	167.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB2.c/lasso_trace_1.txt	2279	149.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB3_false-no-overflow_true-termination.c/lasso_trace_1.txt	2280	206	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB3.c/lasso_trace_1.txt	2281	208.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB4_no-overflow.c/lasso_trace_1.txt	2282	204.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB4.c/lasso_trace_1.txt	2283	178.53	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB6_no-overflow.c/lasso_trace_1.txt	2284	105.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB6.c/lasso_trace_1.txt	2285	99.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB7_no-overflow.c/lasso_trace_1.txt	2286	197.54	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaB7.c/lasso_trace_1.txt	2287	209.02	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC1_false-no-overflow_true-termination.c/lasso_trace_1.txt	2288	160.85	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC1.c/lasso_trace_1.txt	2289	141.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC2_false-no-overflow_true-termination.c/lasso_trace_2.txt	2290	124.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC2_false-no-overflow_true-termination.c/lasso_trace_3.txt	2291	91.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC2.c/lasso_trace_2.txt	2292	113.23	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC2.c/lasso_trace_3.txt	2293	91.46	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC3_no-overflow.c/lasso_trace_1.txt	2294	211.9	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC3.c/lasso_trace_1.txt	2295	190.79	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC7_false-no-overflow.c/lasso_trace_1.txt	2296	191.78	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC7_no-overflow.c/lasso_trace_1.txt	2297	192.72	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC7.c/lasso_trace_1.txt	2298	182.19	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC9_no-overflow.c/lasso_trace_1.txt	2299	169.33	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PastaC9.c/lasso_trace_1.txt	2300	165.76	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pearl-necklace.t2.c/lasso_trace_1.txt	2301	246.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pearl-necklace.t2.c/lasso_trace_2.txt	2302	253.98	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_1.txt	2303	423.86	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_10.txt	2304	239.91	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_12.txt	2305	354.79	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_13.txt	2306	283.88	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_14.txt	2307	380.91	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_15.txt	2308	471.18	36	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_16.txt	2309	327.54	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_19.txt	2310	137.06	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_2.txt	2311	424.69	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_20.txt	2312	236.83	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_21.txt	2313	427.82	78	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_29.txt	2314	269.19	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_3.txt	2315	374.47	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_35.txt	2316	331.88	113	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_37.txt	2317	481.91	231	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_39.txt	2318	208.95	229	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_4.txt	2319	286.53	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_5.txt	2320	123.86	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_6.txt	2321	160.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_7.txt	2322	229.25	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_8.txt	2323	298.73	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pentagon.t2.c/lasso_trace_9.txt	2324	459.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pldi.t2.c/lasso_trace_1.txt	2325	360.41	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pldi.t2.c/lasso_trace_2.txt	2326	193.64	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_pldi.t2.c/lasso_trace_3.txt	2327	226.03	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PlusSwap_false-no-overflow_true-termination.c/lasso_trace_1.txt	2328	213.6	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PlusSwap.c/lasso_trace_1.txt	2329	220.05	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-LICS2004-Fig1_no-overflow.c/lasso_trace_1.txt	2330	113.12	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-LICS2004-Fig1_true-termination.c/lasso_trace_1.txt	2331	104.67	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-LICS2004-Fig1.c/lasso_trace_1.txt	2332	110.09	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig1_no-overflow.c/lasso_trace_1.txt	2333	132.48	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig1_true-termination.c/lasso_trace_1.txt	2334	129.09	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig1.c/lasso_trace_1.txt	2335	110.59	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig2_no-overflow.c/lasso_trace_1.txt	2336	125.21	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig2_no-overflow.c/lasso_trace_2.txt	2337	189.77	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig2_true-termination.c/lasso_trace_1.txt	2338	107.48	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig2_true-termination.c/lasso_trace_2.txt	2339	189.68	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig2.c/lasso_trace_1.txt	2340	107.04	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig2.c/lasso_trace_2.txt	2341	185.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig4_no-overflow.c/lasso_trace_1.txt	2342	164.05	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig4_true-termination.c/lasso_trace_1.txt	2343	170.12	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-TACAS2011-Fig4.c/lasso_trace_1.txt	2344	169.03	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-VMCAI2004-Ex1_no-overflow.c/lasso_trace_1.txt	2345	233.75	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-VMCAI2004-Ex1_true-termination.c/lasso_trace_1.txt	2346	240.1	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_PodelskiRybalchenko-VMCAI2004-Ex1.c/lasso_trace_1.txt	2347	243.14	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank1.t2.c/lasso_trace_1.txt	2348	414.46	11	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank2.t2.c/lasso_trace_1.txt	2349	698.77	27	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_1.txt	2350	393.53	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_10.txt	2351	449.9	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_100.txt	2352	351.09	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_101.txt	2353	340.89	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_102.txt	2354	306.83	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_103.txt	2355	440.75	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_104.txt	2356	436.3	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_105.txt	2357	286.24	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_106.txt	2358	308.83	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_107.txt	2359	317.87	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_108.txt	2360	275.99	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_109.txt	2361	303.54	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_11.txt	2362	374.8	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_110.txt	2363	475.55	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_111.txt	2364	442.45	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_112.txt	2365	403.39	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_113.txt	2366	385.48	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_114.txt	2367	427.64	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_115.txt	2368	498.3	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_116.txt	2369	328.13	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_117.txt	2370	353.17	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_118.txt	2371	280.73	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_119.txt	2372	326.76	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_12.txt	2373	452.47	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_120.txt	2374	344.21	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_121.txt	2375	357.4	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_122.txt	2376	325.83	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_123.txt	2377	319.52	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_124.txt	2378	315.84	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_125.txt	2379	375.7	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_126.txt	2380	421.34	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_127.txt	2381	447.39	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_128.txt	2382	324.1	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_129.txt	2383	449.3	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_13.txt	2384	392.08	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_130.txt	2385	384.45	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_131.txt	2386	491.19	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_132.txt	2387	334.52	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_133.txt	2388	409.58	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_134.txt	2389	379.16	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_135.txt	2390	304.24	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_136.txt	2391	338.72	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_137.txt	2392	329.91	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_138.txt	2393	475.37	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_139.txt	2394	274.78	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_14.txt	2395	455.83	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_140.txt	2396	301.8	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_141.txt	2397	371.8	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_142.txt	2398	394.73	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_143.txt	2399	322.73	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_144.txt	2400	454.74	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_145.txt	2401	426.46	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_146.txt	2402	422.56	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_147.txt	2403	425.31	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_148.txt	2404	274.94	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_149.txt	2405	332.51	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_15.txt	2406	446.23	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_150.txt	2407	377.88	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_151.txt	2408	348.64	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_152.txt	2409	394.26	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_153.txt	2410	314.25	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_154.txt	2411	373.52	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_155.txt	2412	469.37	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_156.txt	2413	280.19	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_157.txt	2414	374.76	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_158.txt	2415	485.57	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_159.txt	2416	316.99	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_16.txt	2417	435.02	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_160.txt	2418	488.57	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_161.txt	2419	316.07	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_162.txt	2420	334.36	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_163.txt	2421	352.31	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_164.txt	2422	380.79	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_165.txt	2423	348.24	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_166.txt	2424	277.79	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_167.txt	2425	359.82	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_168.txt	2426	356.82	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_169.txt	2427	345.35	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_17.txt	2428	479.68	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_170.txt	2429	359.84	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_171.txt	2430	354.17	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_172.txt	2431	386.79	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_173.txt	2432	380.45	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_174.txt	2433	404.58	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_175.txt	2434	308.76	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_176.txt	2435	421.94	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_177.txt	2436	417.32	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_178.txt	2437	303.91	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_179.txt	2438	422.04	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_18.txt	2439	254.45	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_180.txt	2440	342.84	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_181.txt	2441	379.37	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_182.txt	2442	472.35	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_183.txt	2443	440.74	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_184.txt	2444	364.87	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_185.txt	2445	393.24	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_186.txt	2446	432.12	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_187.txt	2447	362.69	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_188.txt	2448	379.75	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_189.txt	2449	439.28	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_19.txt	2450	363.78	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_190.txt	2451	439.48	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_191.txt	2452	414.73	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_192.txt	2453	410.12	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_193.txt	2454	420.47	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_194.txt	2455	374.01	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_195.txt	2456	449.48	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_196.txt	2457	342.79	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_197.txt	2458	518.66	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_198.txt	2459	403.19	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_199.txt	2460	449.48	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_2.txt	2461	493.58	51	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_20.txt	2462	322	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_200.txt	2463	448.95	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_201.txt	2464	463.52	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_202.txt	2465	323.4	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_203.txt	2466	350.03	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_204.txt	2467	465.02	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_205.txt	2468	447.82	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_206.txt	2469	360.27	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_207.txt	2470	407.59	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_208.txt	2471	520.24	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_209.txt	2472	482.26	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_21.txt	2473	375.52	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_210.txt	2474	340.92	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_211.txt	2475	351.32	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_212.txt	2476	405.4	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_213.txt	2477	501.54	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_214.txt	2478	319.6	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_215.txt	2479	483.92	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_216.txt	2480	481.76	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_217.txt	2481	423.51	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_218.txt	2482	433.88	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_219.txt	2483	318.88	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_22.txt	2484	335.33	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_220.txt	2485	345.22	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_221.txt	2486	286.94	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_222.txt	2487	382.62	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_223.txt	2488	315.04	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_224.txt	2489	452.23	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_225.txt	2490	462.63	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_226.txt	2491	396.73	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_227.txt	2492	313.26	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_228.txt	2493	357.32	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_229.txt	2494	380.86	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_23.txt	2495	480.59	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_230.txt	2496	416.57	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_231.txt	2497	374.69	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_232.txt	2498	285.66	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_233.txt	2499	337.03	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_234.txt	2500	305.28	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_235.txt	2501	435.55	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_236.txt	2502	309.95	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_237.txt	2503	373.82	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_238.txt	2504	326.94	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_239.txt	2505	433.1	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_24.txt	2506	309.31	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_240.txt	2507	388.59	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_241.txt	2508	331.26	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_242.txt	2509	430.8	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_243.txt	2510	479.15	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_244.txt	2511	364.77	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_245.txt	2512	488.19	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_246.txt	2513	465.25	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_247.txt	2514	334.09	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_248.txt	2515	374.1	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_249.txt	2516	473.89	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_25.txt	2517	377.06	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_250.txt	2518	378.95	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_251.txt	2519	302.48	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_252.txt	2520	287.85	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_253.txt	2521	337.82	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_254.txt	2522	422.67	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_255.txt	2523	317.48	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_256.txt	2524	423.76	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_257.txt	2525	337.83	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_258.txt	2526	261.57	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_259.txt	2527	368.2	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_26.txt	2528	462.81	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_260.txt	2529	313.1	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_261.txt	2530	313.95	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_262.txt	2531	335.94	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_263.txt	2532	330.04	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_264.txt	2533	378.82	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_265.txt	2534	423.38	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_266.txt	2535	490.14	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_267.txt	2536	404.05	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_268.txt	2537	347.88	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_269.txt	2538	457.05	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_27.txt	2539	373.8	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_270.txt	2540	327.24	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_271.txt	2541	382.05	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_272.txt	2542	357.42	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_273.txt	2543	314.47	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_274.txt	2544	308.42	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_275.txt	2545	310.06	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_276.txt	2546	295.38	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_277.txt	2547	409.4	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_278.txt	2548	389.68	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_279.txt	2549	292.48	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_28.txt	2550	465.71	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_280.txt	2551	302.12	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_281.txt	2552	347.87	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_282.txt	2553	409.58	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_283.txt	2554	294.66	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_284.txt	2555	379.87	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_285.txt	2556	370.66	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_286.txt	2557	409.58	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_287.txt	2558	416.96	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_288.txt	2559	346.12	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_289.txt	2560	348.79	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_29.txt	2561	353.93	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_290.txt	2562	321.34	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_3.txt	2563	329.27	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_30.txt	2564	370.13	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_31.txt	2565	325.07	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_32.txt	2566	418.73	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_33.txt	2567	270.05	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_34.txt	2568	378.36	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_35.txt	2569	414.48	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_36.txt	2570	351.45	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_37.txt	2571	390.62	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_38.txt	2572	339.6	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_39.txt	2573	426.06	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_4.txt	2574	451.48	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_40.txt	2575	292.47	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_41.txt	2576	279.86	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_42.txt	2577	268.3	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_43.txt	2578	303.26	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_44.txt	2579	463.94	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_45.txt	2580	333	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_46.txt	2581	395.45	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_47.txt	2582	465.04	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_48.txt	2583	383.57	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_49.txt	2584	325.12	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_5.txt	2585	288.68	22	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_50.txt	2586	420.78	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_51.txt	2587	325.16	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_52.txt	2588	387.2	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_53.txt	2589	271.81	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_54.txt	2590	277.78	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_55.txt	2591	335.57	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_56.txt	2592	292.77	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_57.txt	2593	336.19	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_58.txt	2594	356.79	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_59.txt	2595	317.68	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_6.txt	2596	447.84	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_60.txt	2597	477.48	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_61.txt	2598	313.67	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_62.txt	2599	390.7	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_63.txt	2600	352.94	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_64.txt	2601	349.29	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_65.txt	2602	352.27	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_66.txt	2603	341.43	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_67.txt	2604	344.4	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_68.txt	2605	391.01	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_69.txt	2606	403.53	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_7.txt	2607	424.9	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_70.txt	2608	394.22	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_71.txt	2609	413.17	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_72.txt	2610	356.92	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_73.txt	2611	294.82	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_74.txt	2612	345.22	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_75.txt	2613	425.44	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_76.txt	2614	365.17	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_77.txt	2615	446.61	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_78.txt	2616	289.53	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_79.txt	2617	327.5	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_8.txt	2618	485.26	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_80.txt	2619	329.1	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_81.txt	2620	382.24	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_82.txt	2621	348.21	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_83.txt	2622	435.92	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_84.txt	2623	342.71	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_85.txt	2624	326.05	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_86.txt	2625	318.15	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_87.txt	2626	291.19	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_88.txt	2627	340.55	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_89.txt	2628	262.98	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_9.txt	2629	346.72	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_90.txt	2630	422.17	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_91.txt	2631	434.11	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_92.txt	2632	295.59	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_93.txt	2633	423.66	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_94.txt	2634	280.28	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_95.txt	2635	377.56	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_96.txt	2636	350.21	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_97.txt	2637	271.84	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_98.txt	2638	333	13	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank3.t2.c/lasso_trace_99.txt	2639	398.22	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_1.txt	2640	398.05	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_10.txt	2641	770.9	37	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_100.txt	2642	463.87	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_101.txt	2643	323.09	20	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_102.txt	2644	370.11	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_103.txt	2645	488.85	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_104.txt	2646	492.18	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_105.txt	2647	325.97	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_106.txt	2648	400.3	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_107.txt	2649	381.94	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_108.txt	2650	489.34	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_109.txt	2651	381.18	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_11.txt	2652	897.69	37	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_110.txt	2653	386.17	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_111.txt	2654	391.73	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_112.txt	2655	327.25	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_113.txt	2656	452.36	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_114.txt	2657	431.5	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_115.txt	2658	422.31	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_116.txt	2659	411.32	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_117.txt	2660	494.48	20	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_118.txt	2661	309.1	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_119.txt	2662	342.07	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_12.txt	2663	706.35	40	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_120.txt	2664	481.68	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_121.txt	2665	343.58	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_122.txt	2666	369.17	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_123.txt	2667	410.63	22	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_124.txt	2668	366.42	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_125.txt	2669	314.73	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_126.txt	2670	392.06	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_127.txt	2671	456.69	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_128.txt	2672	342.43	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_129.txt	2673	396.22	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_13.txt	2674	817.98	50	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_130.txt	2675	326.44	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_131.txt	2676	409.87	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_132.txt	2677	329.87	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_133.txt	2678	269.71	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_134.txt	2679	399.74	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_135.txt	2680	283.02	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_136.txt	2681	522.35	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_137.txt	2682	454.8	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_138.txt	2683	376.97	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_139.txt	2684	480.81	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_14.txt	2685	806.27	47	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_140.txt	2686	364.35	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_141.txt	2687	321.47	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_142.txt	2688	475.98	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_143.txt	2689	390.52	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_144.txt	2690	305.49	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_145.txt	2691	339.88	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_15.txt	2692	780.19	42	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_16.txt	2693	907.71	52	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_17.txt	2694	796.03	40	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_18.txt	2695	772.99	58	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_19.txt	2696	739.12	46	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_2.txt	2697	559.37	51	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_20.txt	2698	810.06	40	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_21.txt	2699	785.11	37	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_22.txt	2700	772.47	53	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_23.txt	2701	697.2	43	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_24.txt	2702	855.25	45	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_25.txt	2703	802.6	36	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_26.txt	2704	697.83	35	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_27.txt	2705	829.25	38	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_28.txt	2706	701.25	49	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_29.txt	2707	837.03	49	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_3.txt	2708	383.7	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_30.txt	2709	754.77	68	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_31.txt	2710	808.62	46	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_32.txt	2711	722.98	40	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_33.txt	2712	779.06	66	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_34.txt	2713	825.82	47	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_35.txt	2714	294.56	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_36.txt	2715	798.58	452	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_37.txt	2716	366.41	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_38.txt	2717	462.88	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_39.txt	2718	323.61	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_4.txt	2719	426.76	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_40.txt	2720	401.47	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_41.txt	2721	369.26	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_42.txt	2722	444.72	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_43.txt	2723	287.45	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_44.txt	2724	324.46	20	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_45.txt	2725	411.37	20	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_46.txt	2726	340.73	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_47.txt	2727	430.88	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_48.txt	2728	447.75	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_49.txt	2729	374.97	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_5.txt	2730	664.25	43	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_50.txt	2731	292.63	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_51.txt	2732	400.76	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_52.txt	2733	463.54	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_53.txt	2734	409.08	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_54.txt	2735	340.31	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_55.txt	2736	413.2	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_56.txt	2737	325.97	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_57.txt	2738	300.59	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_58.txt	2739	479.18	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_59.txt	2740	439.42	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_6.txt	2741	889.51	36	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_60.txt	2742	440	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_61.txt	2743	342.76	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_62.txt	2744	447.91	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_63.txt	2745	396.14	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_64.txt	2746	335.46	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_65.txt	2747	371.96	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_66.txt	2748	280.51	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_67.txt	2749	373.12	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_68.txt	2750	357.85	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_69.txt	2751	361.21	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_7.txt	2752	858.76	48	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_70.txt	2753	286.11	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_71.txt	2754	307.33	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_72.txt	2755	317.17	19	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_73.txt	2756	400.14	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_74.txt	2757	387.23	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_75.txt	2758	338.66	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_76.txt	2759	337.89	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_77.txt	2760	421.37	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_78.txt	2761	336.82	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_79.txt	2762	338.41	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_8.txt	2763	766.57	55	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_80.txt	2764	371.27	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_81.txt	2765	424.31	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_82.txt	2766	445.67	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_83.txt	2767	341.89	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_84.txt	2768	510.87	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_85.txt	2769	344.63	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_86.txt	2770	472.8	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_87.txt	2771	295.24	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_88.txt	2772	413.43	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_89.txt	2773	327.33	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_9.txt	2774	810.23	43	TERMINATING	3-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_90.txt	2775	380.04	20	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_91.txt	2776	429.07	15	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_92.txt	2777	340.92	16	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_93.txt	2778	348.84	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_94.txt	2779	380.03	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_95.txt	2780	367.49	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_96.txt	2781	384.12	20	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_97.txt	2782	337.7	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_98.txt	2783	369.41	17	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank4.t2.c/lasso_trace_99.txt	2784	469.75	18	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank5.t2.c/lasso_trace_1.txt	2785	330.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank5.t2.c/lasso_trace_2.txt	2786	1507.58	259	TERMINATING	4-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank5.t2.c/lasso_trace_3.txt	2787	272.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank5.t2.c/lasso_trace_4.txt	2788	280.23	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank5.t2.c/lasso_trace_5.txt	2789	1397.29	82	TERMINATING	4-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank5.t2.c/lasso_trace_6.txt	2790	1610.66	125	TERMINATING	4-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank6.t2.c/lasso_trace_1.txt	2791	359.84	14	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank6.t2.c/lasso_trace_2.txt	2792	232.57	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_polyrank6.t2.c/lasso_trace_3.txt	2793	389.26	12	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_popl07-fail.t2.c/lasso_trace_1.txt	2794	474.14	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_popl07-succeed.t2.c/lasso_trace_1.txt	2795	474.8	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Power.bpl/lasso_trace_1.txt	2796	149.07	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Power.bpl/lasso_trace_4.txt	2797	68.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_preboogie.bpl/lasso_trace_1.txt	2798	203.27	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_preboogie.c/lasso_trace_1.txt	2799	195.23	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_print.t2.c/lasso_trace_1.txt	2800	401.57	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_print.t2.c/lasso_trace_2.txt	2801	2897.8	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label00_true-unreach-call.c/lasso_trace_1.txt	2802	80.15	77	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label00_true-unreach-call.c/lasso_trace_2.txt	2803	530.99	97	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label19_true-unreach-call.c/lasso_trace_1.txt	2804	93.36	78	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label19_true-unreach-call.c/lasso_trace_2.txt	2805	555.89	97	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label20_false-unreach-call.c/lasso_trace_1.txt	2806	90.3	79	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem01_label20_false-unreach-call.c/lasso_trace_2.txt	2807	560.05	96	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem04_label00_true-unreach-call.c/lasso_trace_4.txt	2808	621.02	31	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem10_unreach-call.c/lasso_trace_5.txt	2809	414.65	201	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem10.c/lasso_trace_5.txt	2810	413.77	201	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_006_false-valid-ltl.c/lasso_trace_5.txt	2811	458.11	397	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_007_false-valid-ltl.c/lasso_trace_5.txt	2812	445.39	400	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_012_false-valid-ltl.c/lasso_trace_5.txt	2813	450.63	397	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_013_false-valid-ltl.c/lasso_trace_5.txt	2814	452.35	399	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_017_false-valid-ltl.c/lasso_trace_5.txt	2815	435.06	408	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_029_false-valid-ltl.c/lasso_trace_5.txt	2816	432.66	412	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_030_false-valid-ltl.c/lasso_trace_5.txt	2817	466.1	395	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_031_false-valid-ltl.c/lasso_trace_5.txt	2818	440.6	394	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_032_false-valid-ltl.c/lasso_trace_5.txt	2819	450.27	441	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_035_false-valid-ltl.c/lasso_trace_5.txt	2820	448.71	398	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_037_false-valid-ltl.c/lasso_trace_5.txt	2821	415.37	403	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_039_false-valid-ltl.c/lasso_trace_5.txt	2822	449.91	399	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem15_prop_048_false-valid-ltl.c/lasso_trace_5.txt	2823	463.44	401	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_label00_false-unreach-call.c/lasso_trace_4.txt	2824	132.33	36	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_label00_false-unreach-call.c/lasso_trace_5.txt	2825	367.49	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_000_true-valid-ltl.c/lasso_trace_4.txt	2826	305.43	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_001_true-valid-ltl.c/lasso_trace_4.txt	2827	312.38	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_002_true-valid-ltl.c/lasso_trace_4.txt	2828	315.09	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_003_true-valid-ltl.c/lasso_trace_4.txt	2829	305.51	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_004_true-valid-ltl.c/lasso_trace_4.txt	2830	313.7	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_005_false-valid-ltl.c/lasso_trace_4.txt	2831	307.15	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_006_false-valid-ltl.c/lasso_trace_4.txt	2832	299.3	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_007_true-valid-ltl.c/lasso_trace_4.txt	2833	296.32	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_008_false-valid-ltl.c/lasso_trace_4.txt	2834	295.9	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_009_false-valid-ltl.c/lasso_trace_4.txt	2835	287.69	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_010_true-valid-ltl.c/lasso_trace_4.txt	2836	299.13	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_011_true-valid-ltl.c/lasso_trace_4.txt	2837	315.85	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_012_false-valid-ltl.c/lasso_trace_4.txt	2838	303.95	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_013_true-valid-ltl.c/lasso_trace_4.txt	2839	295.97	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_014_true-valid-ltl.c/lasso_trace_4.txt	2840	296.07	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_015_false-valid-ltl.c/lasso_trace_4.txt	2841	305.34	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_016_true-valid-ltl.c/lasso_trace_4.txt	2842	303.5	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_017_false-valid-ltl.c/lasso_trace_4.txt	2843	304.68	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_018_true-valid-ltl.c/lasso_trace_4.txt	2844	315.92	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_019_false-valid-ltl.c/lasso_trace_4.txt	2845	306.55	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_020_true-valid-ltl.c/lasso_trace_4.txt	2846	306.69	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_021_false-valid-ltl.c/lasso_trace_4.txt	2847	307.02	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_022_false-valid-ltl.c/lasso_trace_4.txt	2848	299.14	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_023_true-valid-ltl.c/lasso_trace_4.txt	2849	301.09	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_024_false-valid-ltl.c/lasso_trace_4.txt	2850	293.52	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_025_true-valid-ltl.c/lasso_trace_4.txt	2851	313.42	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_026_false-valid-ltl.c/lasso_trace_4.txt	2852	307.09	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_027_false-valid-ltl.c/lasso_trace_4.txt	2853	323.72	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_028_false-valid-ltl.c/lasso_trace_4.txt	2854	307.73	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_029_false-valid-ltl.c/lasso_trace_4.txt	2855	304.17	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_030_false-valid-ltl.c/lasso_trace_4.txt	2856	312.07	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_031_true-valid-ltl.c/lasso_trace_4.txt	2857	302.19	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_032_false-valid-ltl.c/lasso_trace_4.txt	2858	310.5	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_033_true-valid-ltl.c/lasso_trace_4.txt	2859	308.38	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_034_true-valid-ltl.c/lasso_trace_4.txt	2860	313.81	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_035_true-valid-ltl.c/lasso_trace_4.txt	2861	325.42	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_036_false-valid-ltl.c/lasso_trace_4.txt	2862	301.01	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_037_false-valid-ltl.c/lasso_trace_4.txt	2863	301.03	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_038_false-valid-ltl.c/lasso_trace_4.txt	2864	316.83	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_039_false-valid-ltl.c/lasso_trace_4.txt	2865	310.8	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_040_false-valid-ltl.c/lasso_trace_4.txt	2866	299.99	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_041_false-valid-ltl.c/lasso_trace_4.txt	2867	293.21	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_042_false-valid-ltl.c/lasso_trace_4.txt	2868	304.05	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_043_false-valid-ltl.c/lasso_trace_4.txt	2869	297.39	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_044_true-valid-ltl.c/lasso_trace_4.txt	2870	307.52	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_045_true-valid-ltl.c/lasso_trace_4.txt	2871	294.24	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_046_false-valid-ltl.c/lasso_trace_4.txt	2872	311.25	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_047_true-valid-ltl.c/lasso_trace_4.txt	2873	300.42	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_048_false-valid-ltl.c/lasso_trace_4.txt	2874	294.53	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem16_prop_049_false-valid-ltl.c/lasso_trace_4.txt	2875	301.66	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_label00_true-unreach-call.c/lasso_trace_2.txt	2876	271.65	5931	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_000_true-valid-ltl.c/lasso_trace_2.txt	2877	352.24	9432	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_002_true-valid-ltl.c/lasso_trace_2.txt	2878	357.29	9490	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_004_false-valid-ltl.c/lasso_trace_2.txt	2879	352.82	9396	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_005_true-valid-ltl.c/lasso_trace_2.txt	2880	345.96	9417	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_006_false-valid-ltl.c/lasso_trace_2.txt	2881	383.36	9389	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_007_true-valid-ltl.c/lasso_trace_2.txt	2882	370.13	9455	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_008_true-valid-ltl.c/lasso_trace_2.txt	2883	345.66	9382	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_009_false-valid-ltl.c/lasso_trace_2.txt	2884	377.95	9481	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_010_true-valid-ltl.c/lasso_trace_2.txt	2885	346.05	9350	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_012_false-valid-ltl.c/lasso_trace_2.txt	2886	353.51	9352	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_013_false-valid-ltl.c/lasso_trace_2.txt	2887	342.15	9466	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_015_true-valid-ltl.c/lasso_trace_2.txt	2888	353.7	9377	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_016_false-valid-ltl.c/lasso_trace_2.txt	2889	367.09	9374	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_017_true-valid-ltl.c/lasso_trace_2.txt	2890	349.44	9367	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_019_false-valid-ltl.c/lasso_trace_2.txt	2891	352.2	9387	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_020_true-valid-ltl.c/lasso_trace_2.txt	2892	361.57	9378	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_021_false-valid-ltl.c/lasso_trace_2.txt	2893	368.79	9404	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_023_true-valid-ltl.c/lasso_trace_2.txt	2894	379.9	9356	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_024_false-valid-ltl.c/lasso_trace_2.txt	2895	352.4	9385	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_025_false-valid-ltl.c/lasso_trace_2.txt	2896	352.67	9441	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_026_true-valid-ltl.c/lasso_trace_2.txt	2897	346.82	9382	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_027_true-valid-ltl.c/lasso_trace_2.txt	2898	348.86	9450	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_028_true-valid-ltl.c/lasso_trace_2.txt	2899	367.09	9439	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_029_false-valid-ltl.c/lasso_trace_2.txt	2900	357.55	9362	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_031_true-valid-ltl.c/lasso_trace_2.txt	2901	355.86	9447	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_032_true-valid-ltl.c/lasso_trace_2.txt	2902	350.39	9402	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_033_false-valid-ltl.c/lasso_trace_2.txt	2903	356.42	9394	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_034_false-valid-ltl.c/lasso_trace_2.txt	2904	353.05	9443	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_035_true-valid-ltl.c/lasso_trace_2.txt	2905	367.92	9495	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_036_false-valid-ltl.c/lasso_trace_2.txt	2906	341.27	9435	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_038_true-valid-ltl.c/lasso_trace_2.txt	2907	384.9	9398	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_039_false-valid-ltl.c/lasso_trace_2.txt	2908	342.97	9489	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_040_false-valid-ltl.c/lasso_trace_2.txt	2909	369.02	9367	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_041_true-valid-ltl.c/lasso_trace_2.txt	2910	349.96	9435	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_042_false-valid-ltl.c/lasso_trace_2.txt	2911	342.99	9401	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_044_true-valid-ltl.c/lasso_trace_2.txt	2912	359.42	9388	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_045_false-valid-ltl.c/lasso_trace_2.txt	2913	367.86	9423	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_046_true-valid-ltl.c/lasso_trace_2.txt	2914	350.63	9384	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_047_false-valid-ltl.c/lasso_trace_2.txt	2915	367.75	9396	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem17_prop_049_false-valid-ltl.c/lasso_trace_2.txt	2916	343.87	9381	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Problem18_label00_false-unreach-call.c/lasso_trace_3.txt	2917	120.62	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_proc-looping-call.bpl/lasso_trace_1.txt	2918	87.03	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_proc-procedure-without-impl.bpl/lasso_trace_1.txt	2919	114.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Programm1.bpl/lasso_trace_1.txt	2920	85.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_programWithLoopInProcedure.bpl/lasso_trace_1.txt	2921	69.9	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase_true-termination.c/lasso_trace_1.txt	2922	175.32	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1_termination.c/lasso_trace_1.txt	2923	203.63	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1_termination.c/lasso_trace_2.txt	2924	243.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1_termination.c/lasso_trace_3.txt	2925	189.77	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1_termination.c/lasso_trace_4.txt	2926	72.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1.c/lasso_trace_1.txt	2927	212.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1.c/lasso_trace_2.txt	2928	232.83	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1.c/lasso_trace_3.txt	2929	202.5	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-1.c/lasso_trace_4.txt	2930	66.55	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-2_no-overflow.c/lasso_trace_1.txt	2931	181.73	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure2Phase-2.c/lasso_trace_1.txt	2932	167.64	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure3Phase_true-termination.c/lasso_trace_1.txt	2933	3017.27	56	TERMINATING	3-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure3Phase-1_termination.c/lasso_trace_1.txt	2934	3262.72	47	TERMINATING	3-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure3Phase-1.c/lasso_trace_1.txt	2935	3058.1	46	TERMINATING	3-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure3Phase-2_no-overflow.c/lasso_trace_1.txt	2936	3377.66	56	TERMINATING	3-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Pure3Phase-2.c/lasso_trace_1.txt	2937	3089.63	54	TERMINATING	3-Phase Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.fixed.t2.c/lasso_trace_1.txt	2938	544.72	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.fixed.t2.c/lasso_trace_2.txt	2939	781.06	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.fixed.t2.c/lasso_trace_3.txt	2940	415.57	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.fixed.t2.c/lasso_trace_6.txt	2941	228.16	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	2942	526.32	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	2943	776.58	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_3.txt	2944	415.73	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.c.i.qrdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_6.txt	2945	233.61	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.t2.c/lasso_trace_1.txt	2946	520.5	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_qrdcmp.t2.c/lasso_trace_2.txt	2947	745.52	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_queens.t2.c/lasso_trace_1.txt	2948	259.84	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_queue_1.t2.c/lasso_trace_1.txt	2949	355.62	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_queue_10.t2.c/lasso_trace_1.txt	2950	367.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_queue_100.t2.c/lasso_trace_1.txt	2951	358.21	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_queue_1000.t2.c/lasso_trace_1.txt	2952	360.91	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Ramciel.bpl/lasso_trace_1.txt	2953	286.1	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk_withassume.t2.c/lasso_trace_1.txt	2954	106.38	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk_withassume.t2.c/lasso_trace_10.txt	2955	304.3	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk_withassume.t2.c/lasso_trace_3.txt	2956	356.31	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk_withassume.t2.c/lasso_trace_4.txt	2957	243.8	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk.t2.c/lasso_trace_1.txt	2958	344.6	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk.t2.c/lasso_trace_3.txt	2959	236.84	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk.t2.c/lasso_trace_4.txt	2960	311.2	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_randomwalk.t2.c/lasso_trace_7.txt	2961	237.97	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter1_no-overflow.c/lasso_trace_1.txt	2962	339.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter1_no-overflow.c/lasso_trace_3.txt	2963	87.85	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter1_true-termination.c/lasso_trace_1.txt	2964	318.99	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter1_true-termination.c/lasso_trace_3.txt	2965	85.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter1.c/lasso_trace_1.txt	2966	331.43	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter1.c/lasso_trace_3.txt	2967	83.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter3_no-overflow.c/lasso_trace_1.txt	2968	327.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter3_no-overflow.c/lasso_trace_5.txt	2969	85.56	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter3_true-termination.c/lasso_trace_1.txt	2970	323.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter3_true-termination.c/lasso_trace_5.txt	2971	85.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter3.c/lasso_trace_1.txt	2972	322.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rec_counter3.c/lasso_trace_5.txt	2973	91.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recHanoi01_true-unreach-call_true-termination.c/lasso_trace_1.txt	2974	277.21	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recHanoi02_true-termination.c/lasso_trace_1.txt	2975	126.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count_incorrect.bpl/lasso_trace_5.txt	2976	87.6	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count.bpl/lasso_trace_1.txt	2977	205.22	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count.bpl/lasso_trace_2.txt	2978	118.13	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count.bpl/lasso_trace_3.txt	2979	107.14	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count.bpl/lasso_trace_4.txt	2980	141.32	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count.bpl/lasso_trace_6.txt	2981	180.55	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_count.bpl/lasso_trace_8.txt	2982	111.99	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_incorrect.bpl/lasso_trace_6.txt	2983	149.58	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_1.txt	2984	154.76	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_2.txt	2985	56.72	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_3.txt	2986	180.12	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_4.txt	2987	191.43	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_5.txt	2988	114.53	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_6.txt	2989	150.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB_simple_incorrect.bpl/lasso_trace_7.txt	2990	54.29	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-CallABAB.bpl/lasso_trace_6.txt	2991	145.18	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-easy-1.bpl/lasso_trace_1.txt	2992	122.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-easy-2.bpl/lasso_trace_1.txt	2993	124.18	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-easy-3.bpl/lasso_trace_1.txt	2994	110.59	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursive-easy-4.bpl/lasso_trace_1.txt	2995	103.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication_true-termination.c/lasso_trace_1.txt	2996	268.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication_true-termination.c/lasso_trace_2.txt	2997	107.38	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-1_termination.c/lasso_trace_1.txt	2998	1649.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-1_termination.c/lasso_trace_2.txt	2999	637.41	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-1.c/lasso_trace_1.txt	3000	275.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-1.c/lasso_trace_2.txt	3001	130.5	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-2_no-overflow.c/lasso_trace_1.txt	3002	1512.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-2_no-overflow.c/lasso_trace_2.txt	3003	170.07	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-2.c/lasso_trace_1.txt	3004	281.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_RecursiveMultiplication-2.c/lasso_trace_2.txt	3005	109.19	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_recursivity.bpl/lasso_trace_1.txt	3006	70.66	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_refine_disj_problem.t2.c/lasso_trace_1.txt	3007	281.25	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rev_nt2.t2.c/lasso_trace_1.txt	3008	293.78	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rev_nt3.t2.c/lasso_trace_1.txt	3009	972.19	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse_div4.t2.c/lasso_trace_1.txt	3010	396.71	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse_seg_cyclic.t2.c/lasso_trace_1.txt	3011	150.02	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse_seg_cyclic.t2.c/lasso_trace_2.txt	3012	1194.36	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse-bits1_termination.c/lasso_trace_3.txt	3013	334.46	223	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse-bits1.c/lasso_trace_3.txt	3014	336.4	218	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse.t2.c/lasso_trace_1.txt	3015	2243.8	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_reverse.t2.c/lasso_trace_2.txt	3016	1905.09	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rlft3.c.i.rlft3.pl.t2.fixed.t2.c/lasso_trace_1.txt	3017	649.44	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rlft3.c.i.rlft3.pl.t2.fixed.t2.c/lasso_trace_2.txt	3018	412.73	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rlft3.t2.c/lasso_trace_1.txt	3019	649.26	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_rlft3.t2.c/lasso_trace_2.txt	3020	394.06	31	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s1-saved.t2.c/lasso_trace_1.txt	3021	1091.72	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s1-saved.t2.c/lasso_trace_2.txt	3022	1531.33	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1_false-unreach-call.cil.c/lasso_trace_1.txt	3023	1379.63	630	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1_false-unreach-call.cil.c/lasso_trace_20.txt	3024	1060.39	31280	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1_Safe.bpl/lasso_trace_1.txt	3025	1071.94	3417	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1_Unsafe.bpl/lasso_trace_1.txt	3026	1069.76	3389	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_1.cil.c_16.bpl/lasso_trace_1.txt	3027	1148.02	2512	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_2.cil.c_21.bpl/lasso_trace_1.txt	3028	818.73	2332	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_3.BV.c.cil.c_19.bpl/lasso_trace_1.txt	3029	1592.36	899	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_3.BV.c.cil.c_19.bpl/lasso_trace_5.txt	3030	553.26	1676	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_3.cil.c_21.bpl/lasso_trace_1.txt	3031	151.92	970	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_clnt_4.cil.c_20.bpl/lasso_trace_1.txt	3032	1869.3	1991	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_1_alt.BV.c.cil.c_14.bpl/lasso_trace_1.txt	3033	345.31	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_1.BV.c.cil.c_21.bpl/lasso_trace_1.txt	3034	357.94	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_1.BV.c.cil.c_21.bpl/lasso_trace_12.txt	3035	873.48	37	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_1.cil.c_23.bpl/lasso_trace_1.txt	3036	464.3	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2_alt.BV.c.cil.c_13.bpl/lasso_trace_1.txt	3037	945.12	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2_alt.BV.c.cil.c_13.bpl/lasso_trace_5.txt	3038	296.8	661	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2.BV.c.cil.c_13.bpl/lasso_trace_1.txt	3039	857.63	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2.BV.c.cil.c_13.bpl/lasso_trace_5.txt	3040	278.41	579	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2.cil.c_16.bpl/lasso_trace_1.txt	3041	497.65	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_2.cil.c_16.bpl/lasso_trace_8.txt	3042	1795.85	77	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_3_alt.BV.c.cil.c_19.bpl/lasso_trace_1.txt	3043	642.5	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_3.BV.c.cil.c_19.bpl/lasso_trace_1.txt	3044	629.55	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_3.cil.c_20.bpl/lasso_trace_1.txt	3045	457.78	19	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_4.cil.c_14.bpl/lasso_trace_1.txt	3046	774.24	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3_srvr_7.cil.c_19.bpl/lasso_trace_1.txt	3047	389.69	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3-work.t2.c/lasso_trace_1.txt	3048	1874.94	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3-work.t2.c/lasso_trace_10.txt	3049	2881.88	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3-work.t2.c/lasso_trace_2.txt	3050	2204.4	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3-work.t2.c/lasso_trace_3.txt	3051	857.74	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3-work.t2.c/lasso_trace_4.txt	3052	1922.06	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_s3-work.t2.c/lasso_trace_9.txt	3053	970.91	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sameRankingfunction_true-termination.bpl/lasso_trace_1.txt	3054	71.4	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SanDiego.bpl/lasso_trace_1.txt	3055	67.89	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sas1.t2.c/lasso_trace_1.txt	3056	337.67	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sas1.t2.c/lasso_trace_2.txt	3057	420.6	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sas1.t2.c/lasso_trace_6.txt	3058	487.89	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sas2.t2.c/lasso_trace_13.txt	3059	785.79	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sas2.t2.c/lasso_trace_3.txt	3060	238.68	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_select.t2.c/lasso_trace_8.txt	3061	928.88	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_selectSort.t2.c/lasso_trace_1.txt	3062	299.48	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_selectSort.t2.c/lasso_trace_5.txt	3063	133.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_seq.i_4.bpl/lasso_trace_1.txt	3064	298.86	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_seq.i_6.bpl/lasso_trace_1.txt	3065	332.85	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_seq.i_7.bpl/lasso_trace_1.txt	3066	301.99	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_seq.t2.c/lasso_trace_1.txt	3067	169.07	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_seq2.t2.c/lasso_trace_1.txt	3068	166.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Sequence_no-overflow.c/lasso_trace_1.txt	3069	322.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Sequence.bpl/lasso_trace_1.txt	3070	100.02	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Sequence.c/lasso_trace_1.txt	3071	182.27	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SiegelauGlobal.bpl/lasso_trace_1.txt	3072	67.5	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SiegelauLocal.bpl/lasso_trace_1.txt	3073	69.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_similarSimultaneousUpdate.bpl/lasso_trace_1.txt	3074	67.51	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple_array_inversion.t2.c/lasso_trace_1.txt	3075	145.21	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple_control_on_input.t2.c/lasso_trace_1.txt	3076	129.33	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple-scaled100.bpl/lasso_trace_1.txt	3077	77.68	470	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple-scaled200.bpl/lasso_trace_1.txt	3078	85.4	1578	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simple-scaled250.bpl/lasso_trace_1.txt	3079	84.52	2534	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SimpleDeepBug.c/lasso_trace_1.txt	3080	81.38	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SimpleDoubleRecursion.bpl/lasso_trace_1.txt	3081	72.44	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleLoop.bpl/lasso_trace_1.txt	3082	88.85	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleLoopCountDown.bpl/lasso_trace_1.txt	3083	90.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithAssertion.bpl/lasso_trace_1.txt	3084	83.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithBiggerLoopAndProcedureUnsafe.bpl/lasso_trace_1.txt	3085	130	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithLoopAndProcedureUnsafe.bpl/lasso_trace_1.txt	3086	79.71	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithLoopAndProcedureUnsafe2.bpl/lasso_trace_1.txt	3087	76.44	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithMultipleProcedureDifferentContextUnsafe.bpl/lasso_trace_1.txt	3088	85.29	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithProcedureAndAssertion.bpl/lasso_trace_1.txt	3089	87.78	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithProcedureLoopInProcedureSafe.bpl/lasso_trace_1.txt	3090	66.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleProgramWithProcedureSafe.bpl/lasso_trace_1.txt	3091	86.86	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_simpleWhile.t2.c/lasso_trace_1.txt	3092	237.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_singleLine.c/lasso_trace_1.txt	3093	135.11	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-1-filtered.t2.c/lasso_trace_1.txt	3094	1029.47	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-1-filtered.t2.c/lasso_trace_2.txt	3095	719.71	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-1-filtered.t2.c/lasso_trace_3.txt	3096	1215.37	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-1-rf.t2.c/lasso_trace_1.txt	3097	1562.54	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-1-rf.t2.c/lasso_trace_2.txt	3098	487.04	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-1-rf.t2.c/lasso_trace_3.txt	3099	2294.44	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-2-filtered.t2.c/lasso_trace_1.txt	3100	110.8	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_1.txt	3101	233.34	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_2.txt	3102	1865.48	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_3.txt	3103	749.5	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_4.txt	3104	347.26	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_5.txt	3105	201.82	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_6.txt	3106	230.58	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_7.txt	3107	1690.39	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-filtered.t2.c/lasso_trace_8.txt	3108	447.37	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-new.t2.c/lasso_trace_1.txt	3109	781.82	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-new.t2.c/lasso_trace_10.txt	3110	1416.64	34	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-new.t2.c/lasso_trace_11.txt	3111	645.74	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-new.t2.c/lasso_trace_4.txt	3112	1106.36	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3-new.t2.c/lasso_trace_9.txt	3113	280.1	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_1.txt	3114	221.68	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_10.txt	3115	420.98	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_11.txt	3116	2456.86	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_2.txt	3117	1837.99	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_3.txt	3118	899.14	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_4.txt	3119	726.16	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-3.t2.c/lasso_trace_9.txt	3120	3396.51	29	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-4-filtered.t2.c/lasso_trace_1.txt	3121	9607.11	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n1-filtered.t2.c/lasso_trace_1.txt	3122	1293.22	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n1.t2.c/lasso_trace_1.txt	3123	1241.75	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n2-filtered.t2.c/lasso_trace_1.txt	3124	300.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n2.t2.c/lasso_trace_1.txt	3125	306.88	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_slayer-n5-filtered.t2.c/lasso_trace_1.txt	3126	474.9	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagilla-succeed.t2.c/lasso_trace_1.txt	3127	433.9	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagillb-succeed.t2.c/lasso_trace_1.txt	3128	537.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagillc-fail.t2.c/lasso_trace_1.txt	3129	179.24	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_smagillc-succeed.t2.c/lasso_trace_1.txt	3130	170.72	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sort.t2.c/lasso_trace_1.txt	3131	139.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_soundness-bug-1.c/lasso_trace_1.txt	3132	133.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.fixed.t2.c/lasso_trace_1.txt	3133	130.61	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.fixed.t2.c/lasso_trace_2.txt	3134	756.89	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.fixed.t2.c/lasso_trace_3.txt	3135	1223.79	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.fixed.t2.c/lasso_trace_4.txt	3136	533.4	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.fixed.t2.c/lasso_trace_5.txt	3137	283.52	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.fixed.t2.c/lasso_trace_6.txt	3138	232.73	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	3139	138.67	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	3140	733.93	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_3.txt	3141	1110.26	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_4.txt	3142	548.32	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_5.txt	3143	276.35	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.c.i.spctrm.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_6.txt	3144	227	35	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.t2.c/lasso_trace_1.txt	3145	133.93	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.t2.c/lasso_trace_2.txt	3146	762.33	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.t2.c/lasso_trace_3.txt	3147	1130.59	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.t2.c/lasso_trace_4.txt	3148	606.04	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.t2.c/lasso_trace_5.txt	3149	252.04	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spctrm.t2.c/lasso_trace_6.txt	3150	213.75	34	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Specifications.bpl/lasso_trace_1.txt	3151	123.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SpecificationsFreeInvariant.bpl/lasso_trace_1.txt	3152	77.57	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SpecificationsInvariant.bpl/lasso_trace_1.txt	3153	129.78	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_12.txt	3154	209.71	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_3.txt	3155	279.92	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_4.txt	3156	144.38	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_5.txt	3157	148.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_6.txt	3158	277.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_7.txt	3159	255.2	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_8.txt	3160	137.84	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_spiral.t2.c/lasso_trace_9.txt	3161	190.97	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_st88.t2.c/lasso_trace_5.txt	3162	260.02	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_statemate.t2.c/lasso_trace_8.txt	3163	151.5	103	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_StaticModifierLocalPrimitives.c/lasso_trace_2.txt	3164	163.58	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_StepwiseAddition.bpl/lasso_trace_1.txt	3165	174.55	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_StepwiseAddition.bpl/lasso_trace_2.txt	3166	80.77	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Stockholm_true-termination.c/lasso_trace_1.txt	3167	189.42	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Stockholm-1_no-overflow.c/lasso_trace_1.txt	3168	267.01	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Stockholm-1.c/lasso_trace_1.txt	3169	168.15	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Stockholm-2_no-overflow.c/lasso_trace_1.txt	3170	233.61	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Stockholm-2.c/lasso_trace_1.txt	3171	183.28	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Stockholm.bpl/lasso_trace_1.txt	3172	96.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver-succeed.t2.c/lasso_trace_1.txt	3173	1216.06	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver.bug.t2.c/lasso_trace_1.txt	3174	681.85	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver.bug.t2.c/lasso_trace_2.txt	3175	773.64	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver.bug.t2.c/lasso_trace_4.txt	3176	885.72	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_streamserver.bug.t2.c/lasso_trace_5.txt	3177	185.24	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_string_concat-noarr.i_3.bpl/lasso_trace_1.txt	3178	199.61	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_string_concat-noarr.i_4.bpl/lasso_trace_1.txt	3179	223.26	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_string_concat-noarr.i_5.bpl/lasso_trace_1.txt	3180	152.93	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_2.txt	3181	508.18	23	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_3.txt	3182	717.63	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_4.txt	3183	793.24	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_5.txt	3184	854.78	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_7.txt	3185	800.41	24	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_8.txt	3186	700.29	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sudoku.t2.c/lasso_trace_9.txt	3187	108.02	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum_2x3_false-unreach-call.c/lasso_trace_1.txt	3188	166.07	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum01_bug02_sum01_bug02_base.case.i_3.bpl/lasso_trace_1.txt	3189	198.9	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum01_bug02_sum01_bug02_base.case.i_4.bpl/lasso_trace_1.txt	3190	138.12	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum01_bug02.i_3.bpl/lasso_trace_1.txt	3191	225.56	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum01_bug02.i_4.bpl/lasso_trace_1.txt	3192	186.91	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum01.i_3.bpl/lasso_trace_1.txt	3193	115.39	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum04.i_3.bpl/lasso_trace_1.txt	3194	93.83	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sum04.i_4.bpl/lasso_trace_1.txt	3195	142.28	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sumit.t2.c/lasso_trace_1.txt	3196	276.76	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sumit.t2.c/lasso_trace_2.txt	3197	213.64	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sumit.t2.c/lasso_trace_5.txt	3198	373.06	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_sumit.t2.c/lasso_trace_8.txt	3199	132.84	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.01.c/lasso_trace_2.txt	3200	165.43	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.01.c/lasso_trace_3.txt	3201	98.54	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.04.c/lasso_trace_1.txt	3202	148.96	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.05.c/lasso_trace_1.txt	3203	151.89	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.06.c/lasso_trace_1.txt	3204	136.03	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.07.c/lasso_trace_1.txt	3205	136.42	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.08.c/lasso_trace_1.txt	3206	203.23	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_a.09_assume.c/lasso_trace_1.txt	3207	111.77	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_Ackermann01_true-unreach-call_modified_modified.c/lasso_trace_1.txt	3208	324.33	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_Ackermann01_true-unreach-call_modified_modified.c/lasso_trace_10.txt	3209	188.46	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_Ackermann01_true-unreach-call_modified_modified.c/lasso_trace_3.txt	3210	350.09	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_Ackermann01_true-unreach-call_modified_modified.c/lasso_trace_4.txt	3211	182.46	28	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_Addition01_true-unreach-call_true-termination_modified.c/lasso_trace_1.txt	3212	102.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.01.c/lasso_trace_1.txt	3213	115.03	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.02.c/lasso_trace_1.txt	3214	206.61	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.03_assume.c/lasso_trace_1.txt	3215	103.41	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.03-no-inv_assume.c/lasso_trace_1.txt	3216	124.06	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.04.c/lasso_trace_1.txt	3217	163.8	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.05.c/lasso_trace_1.txt	3218	179.58	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.06.c/lasso_trace_1.txt	3219	97.95	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.07.c/lasso_trace_1.txt	3220	119.2	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.09_assume.c/lasso_trace_1.txt	3221	186.9	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.09_assume.c/lasso_trace_2.txt	3222	105.83	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.10.c/lasso_trace_1.txt	3223	125.54	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.11.c/lasso_trace_1.txt	3224	245.25	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.12.c/lasso_trace_1.txt	3225	115.73	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.13.c/lasso_trace_1.txt	3226	248.84	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.14.c/lasso_trace_2.txt	3227	206.01	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.14.c/lasso_trace_3.txt	3228	142.67	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.15.c/lasso_trace_2.txt	3229	179.69	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.16.c/lasso_trace_1.txt	3230	93.64	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.16.c/lasso_trace_2.txt	3231	103.44	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.17.c/lasso_trace_1.txt	3232	144.41	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.17.c/lasso_trace_2.txt	3233	69.05	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.18.c/lasso_trace_3.txt	3234	123.34	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_b.18.c/lasso_trace_5.txt	3235	100.81	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.01_assume.c/lasso_trace_1.txt	3236	111.03	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.01_assume.c/lasso_trace_2.txt	3237	167.04	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.01-no-inv.c/lasso_trace_1.txt	3238	107.87	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.02.c/lasso_trace_1.txt	3239	133.15	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.02.c/lasso_trace_2.txt	3240	134.43	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.03.c/lasso_trace_1.txt	3241	173.74	18	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.07.c/lasso_trace_1.txt	3242	132.88	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.08.c/lasso_trace_1.txt	3243	156.82	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_c.08.c/lasso_trace_2.txt	3244	148.49	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_easySum.c/lasso_trace_1.txt	3245	110.5	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_EvenOdd01_true-unreach-call_true-termination_modified.c/lasso_trace_1.txt	3246	127.58	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_Fibonacci01_true-unreach-call_modified.c/lasso_trace_1.txt	3247	99.08	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_flag.c/lasso_trace_1.txt	3248	3761.99	29	TERMINATING	2-Phase Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_gcd01_true-unreach-call_true-termination_modified.c/lasso_trace_1.txt	3249	191.33	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_gcd01_true-unreach-call_true-termination_modified.c/lasso_trace_2.txt	3250	249.43	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_gcd01_true-unreach-call_true-termination_modified.c/lasso_trace_3.txt	3251	206.82	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_AG313.c/lasso_trace_1.txt	3252	108.31	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_Break.c/lasso_trace_1.txt	3253	144.45	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_Continue1.c/lasso_trace_1.txt	3254	126.46	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_LogBuiltIn.c/lasso_trace_1.txt	3255	96.07	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_Nested.c/lasso_trace_10.txt	3256	142.43	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_Nested.c/lasso_trace_11.txt	3257	64.78	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_Nested.c/lasso_trace_12.txt	3258	105.28	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_java_Sequence.c/lasso_trace_1.txt	3259	140.91	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_MultCommutative_true-unreach-call_true-termination_modified.c/lasso_trace_4.txt	3260	243.6	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_MultCommutative_true-unreach-call_true-termination_modified.c/lasso_trace_5.txt	3261	288.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_recHanoi02_true-unreach-call_true-termination_modified.c/lasso_trace_1.txt	3262	131.77	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svcomp_twisted.c/lasso_trace_1.txt	3263	191.52	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_1.txt	3264	558.59	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_10.txt	3265	1598.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_14.txt	3266	1408.55	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_17.txt	3267	900.39	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_18.txt	3268	1581.16	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_19.txt	3269	327.56	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_2.txt	3270	761.18	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_20.txt	3271	590.59	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_21.txt	3272	679.61	46	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_22.txt	3273	439.45	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_3.txt	3274	1300.34	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_4.txt	3275	1063.78	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.fixed.t2.c/lasso_trace_9.txt	3276	860.28	38	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	3277	539.74	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_10.txt	3278	1615.25	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_14.txt	3279	1329.31	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_17.txt	3280	858.49	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_18.txt	3281	1524.54	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_19.txt	3282	313.49	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	3283	766.85	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_20.txt	3284	577.23	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_21.txt	3285	659.53	46	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_22.txt	3286	415.61	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_3.txt	3287	1299.66	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_4.txt	3288	1061.14	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.c.i.svdcmp.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_9.txt	3289	881.88	38	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_1.txt	3290	559.61	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_10.txt	3291	1609.47	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_14.txt	3292	1261.85	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_17.txt	3293	900.35	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_18.txt	3294	1620.99	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_19.txt	3295	312.83	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_2.txt	3296	756.68	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_20.txt	3297	667.24	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_3.txt	3298	1249.78	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_4.txt	3299	1119.67	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_svdcmp.t2.c/lasso_trace_9.txt	3300	911.6	37	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportBitwiseOperations01.c/lasso_trace_1.txt	3301	190.5	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportBooleans1.bpl/lasso_trace_1.txt	3302	65.5	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportDisjunction1.bpl/lasso_trace_1.txt	3303	90.04	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportDisjunction3.bpl/lasso_trace_1.txt	3304	94.16	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportDivision1.bpl/lasso_trace_1.txt	3305	121.99	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportIte1.bpl/lasso_trace_1.txt	3306	136.46	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportModulo1.bpl/lasso_trace_1.txt	3307	91.85	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_SyntaxSupportNegation.bpl/lasso_trace_1.txt	3308	69.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_taipan-bug-postunsound-oldvarassign.bpl/lasso_trace_1.txt	3309	102.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_taipan-bug-postunsound-oldvarassign.c/lasso_trace_1.txt	3310	106.49	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TaylorSeriesRec.bpl/lasso_trace_3.txt	3311	134.17	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRamsey.c/lasso_trace_1.txt	3312	3316.93	67	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRec02_no-overflow.c/lasso_trace_1.txt	3313	274.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRec02_true-termination.c/lasso_trace_1.txt	3314	250.63	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRec02_true.c/lasso_trace_1.txt	3315	251.68	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRec02.bpl/lasso_trace_1.txt	3316	185.15	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRec02.c/lasso_trace_1.txt	3317	271.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TerminatorRec04.bpl/lasso_trace_1.txt	3318	108.11	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Test9.bpl/lasso_trace_1.txt	3319	112.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ThreeLabelBug.bpl/lasso_trace_1.txt	3320	88.21	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Thun_true-termination.c/lasso_trace_1.txt	3321	126.46	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Thun-1_no-overflow.c/lasso_trace_1.txt	3322	139.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Thun-1.c/lasso_trace_1.txt	3323	135.3	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Thun-2_termination.c/lasso_trace_1.txt	3324	174.11	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Thun-2.c/lasso_trace_1.txt	3325	147.56	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Thun.bpl/lasso_trace_1.txt	3326	97.12	9	TERMINATING	2-Nested Template / 2-5-Nested Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ThunPower2.bpl/lasso_trace_1.txt	3327	66.45	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TimesPlusUserDef.bpl/lasso_trace_1.txt	3328	176.61	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TimesPlusUserDef.bpl/lasso_trace_2.txt	3329	184.19	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TimesPlusUserDef.bpl/lasso_trace_3.txt	3330	140.83	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TimesPlusUserDef.bpl/lasso_trace_4.txt	3331	245.71	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TimesPlusUserDef.bpl/lasso_trace_5.txt	3332	212.22	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TIS.bpl/lasso_trace_1.txt	3333	118.18	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toeplz.c.i.toeplz.pl.t2.fixed.t2.c/lasso_trace_10.txt	3334	378.26	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toeplz.c.i.toeplz.pl.t2.fixed.t2.c/lasso_trace_6.txt	3335	1386.69	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toeplz.c.i.toeplz.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_10.txt	3336	406.72	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toeplz.c.i.toeplz.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_6.txt	3337	1403.58	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toeplz.t2.c/lasso_trace_10.txt	3338	391.81	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_toeplz.t2.c/lasso_trace_6.txt	3339	1382.54	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.fixed.t2.c/lasso_trace_1.txt	3340	372.47	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.fixed.t2.c/lasso_trace_10.txt	3341	1016.22	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.fixed.t2.c/lasso_trace_11.txt	3342	285.02	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.fixed.t2.c/lasso_trace_2.txt	3343	246.5	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.fixed.t2.c/lasso_trace_5.txt	3344	363.79	20	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.fixed.t2.c/lasso_trace_9.txt	3345	1055.12	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_1.txt	3346	371.99	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_10.txt	3347	1034.25	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_11.txt	3348	300.07	22	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_2.txt	3349	241.97	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_5.txt	3350	373.74	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.c.i.tqli.pl.t2.nor.t2.rlgfixed.t2.c/lasso_trace_9.txt	3351	1054.69	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_1.txt	3352	347.79	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_10.txt	3353	676.61	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_11.txt	3354	827.68	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_12.txt	3355	486.68	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_2.txt	3356	243.67	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_5.txt	3357	353.41	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tqli.t2.c/lasso_trace_9.txt	3358	1014.27	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse_seg.t2.c/lasso_trace_1.txt	3359	1039.47	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse_seg2.t2.c/lasso_trace_1.txt	3360	836.15	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse_seg2.t2.c/lasso_trace_2.txt	3361	1198.33	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse_twice.t2.c/lasso_trace_1.txt	3362	1463.01	13	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse_twice.t2.c/lasso_trace_2.txt	3363	1464.22	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse.t2.c/lasso_trace_1.txt	3364	547.8	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse.t2.c/lasso_trace_2.txt	3365	245.66	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse2.t2.c/lasso_trace_1.txt	3366	1204.8	16	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse2.t2.c/lasso_trace_2.txt	3367	309.47	15	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_traverse2.t2.c/lasso_trace_4.txt	3368	2045.35	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tripleNestedLoop.bpl/lasso_trace_2.txt	3369	62.64	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_tripleNestedLoopSafe.bpl/lasso_trace_2.txt	3370	71.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TryingJordan.bpl/lasso_trace_1.txt	3371	117.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Tschingelhorn-Safe.c/lasso_trace_1.txt	3372	114.89	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twisted_no-overflow.c/lasso_trace_1.txt	3373	109.24	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twisted_true-termination.c/lasso_trace_1.txt	3374	187.36	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twisted.c/lasso_trace_1.txt	3375	99.46	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_two_arrays.t2.c/lasso_trace_1.txt	3376	161.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_two_arrays1.t2.c/lasso_trace_1.txt	3377	283	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_two_arrays2.t2.c/lasso_trace_1.txt	3378	150.59	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_two_arrays6.t2.c/lasso_trace_1.txt	3379	361.13	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoops_firstPart.bpl/lasso_trace_1.txt	3380	91.15	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoops_secondPart.bpl/lasso_trace_1.txt	3381	89.73	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoops.bpl/lasso_trace_1.txt	3382	85.18	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoopsDifferentVars.bpl/lasso_trace_1.txt	3383	102.7	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoopsDifferentVarsSafe.bpl/lasso_trace_1.txt	3384	95.69	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoopsDifferentVarsSafe2.bpl/lasso_trace_1.txt	3385	105.24	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoopsSameVars.bpl/lasso_trace_1.txt	3386	83.49	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoopsSameVarsSafe.bpl/lasso_trace_1.txt	3387	89.85	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_twoLoopsSameVarsUnsafe.bpl/lasso_trace_1.txt	3388	87	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TwoWay_no-overflow.c/lasso_trace_1.txt	3389	378.83	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TwoWay_true-termination.c/lasso_trace_1.txt	3390	370.03	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TwoWay_true.c/lasso_trace_1.txt	3391	361.1	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_TwoWay.c/lasso_trace_1.txt	3392	364.86	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ud.t2.c/lasso_trace_35.txt	3393	662.61	17	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_ud.t2.c/lasso_trace_8.txt	3394	79.4	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UnboundedDecrease.bpl/lasso_trace_1.txt	3395	135.91	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UnreachableReturnBug01.c/lasso_trace_1.txt	3396	218.19	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UnreachableReturnBug01.c/lasso_trace_3.txt	3397	142.24	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_unsafeLoop.bpl/lasso_trace_1.txt	3398	104.41	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UnsatCoreUseful01.bpl/lasso_trace_1.txt	3399	147.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_up.i_4.bpl/lasso_trace_1.txt	3400	227.33	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2_no-overflow.c/lasso_trace_10.txt	3401	135.92	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2_no-overflow.c/lasso_trace_11.txt	3402	226.37	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2_no-overflow.c/lasso_trace_12.txt	3403	101.61	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2_true-termination.c/lasso_trace_10.txt	3404	145.04	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2_true-termination.c/lasso_trace_11.txt	3405	213.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2_true-termination.c/lasso_trace_12.txt	3406	97.88	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2.c/lasso_trace_10.txt	3407	138.01	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2.c/lasso_trace_11.txt	3408	216.6	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Urban-WST2013-Fig2.c/lasso_trace_12.txt	3409	96.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_UselessIncrement.bpl/lasso_trace_1.txt	3410	189.74	10	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_vass01.bpl/lasso_trace_1.txt	3411	138.47	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_vass01.bpl/lasso_trace_2.txt	3412	44.08	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_vass01.bpl/lasso_trace_3.txt	3413	52.75	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_vass01.bpl/lasso_trace_5.txt	3414	117.33	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileDecr.bpl/lasso_trace_1.txt	3415	144.61	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileNested.bpl/lasso_trace_1.txt	3416	131.67	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Velroyen08-whileNestedOffset.bpl/lasso_trace_1.txt	3417	159.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_w2_nt.t2.c/lasso_trace_1.txt	3418	765.38	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Waldkirch_no-overflow.c/lasso_trace_1.txt	3419	94.37	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Waldkirch_true-termination.c/lasso_trace_1.txt	3420	143.96	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Waldkirch.bpl/lasso_trace_1.txt	3421	76.91	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Waldkirch.c/lasso_trace_1.txt	3422	93.34	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaldkirchNegativeBound.bpl/lasso_trace_1.txt	3423	86.79	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaldkirchUnsigned-ModuloResolved_true-termination.bpl/lasso_trace_1.txt	3424	89.91	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaldkirchWithCruft.bpl/lasso_trace_1.txt	3425	149.75	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaldkirchWithIrrelevantNotequals.bpl/lasso_trace_1.txt	3426	153.37	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaldkirchWithProcedureCall.bpl/lasso_trace_1.txt	3427	94	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaterTank1-NumberVariables.bpl/lasso_trace_1.txt	3428	148.81	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaterTank1.bpl/lasso_trace_1.txt	3429	119.48	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WaterTank2-NumberVariables.bpl/lasso_trace_1.txt	3430	137.29	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_Wellington.bpl/lasso_trace_1.txt	3431	79.52	4	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_While.bpl/lasso_trace_2.txt	3432	160.86	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_while.c/lasso_trace_1.txt	3433	92.84	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_whileConditionWithSideEffectContinue.c/lasso_trace_1.txt	3434	116.22	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileDecr_no-overflow.c/lasso_trace_1.txt	3435	187.74	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileDecr.c/lasso_trace_1.txt	3436	175.52	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileLoop.bpl/lasso_trace_1.txt	3437	104.44	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNested_false-no-overflow_false-termination.c/lasso_trace_1.txt	3438	209.35	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNested.c/lasso_trace_1.txt	3439	216.08	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNestedOffset_false-no-overflow_false-termination.c/lasso_trace_1.txt	3440	212.58	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_WhileNestedOffset.c/lasso_trace_1.txt	3441	214.38	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wrongBFS-Safe.bpl/lasso_trace_1.txt	3442	123.35	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wrongBFS.bpl/lasso_trace_1.txt	3443	86.69	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wrongBFS.bpl/lasso_trace_2.txt	3444	84.18	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wtf.t2.c/lasso_trace_10.txt	3445	852.11	21	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wtf.t2.c/lasso_trace_4.txt	3446	265.56	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wtf.t2.c/lasso_trace_5.txt	3447	416.38	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wtf.t2.c/lasso_trace_7.txt	3448	194.15	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_wtf.t2.c/lasso_trace_8.txt	3449	1296.15	25	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_xor-01_termination.c/lasso_trace_1.txt	3450	96.87	9	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_xor-01.c/lasso_trace_1.txt	3451	100.83	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_yPositive-SIscaled100.bpl/lasso_trace_1.txt	3452	4952.21	450	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_yPositive-SIscaled50.bpl/lasso_trace_1.txt	3453	1811.38	123	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_yPositive-SIscaled75.bpl/lasso_trace_1.txt	3454	3603.41	287	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf_withassume.t2.c/lasso_trace_14.txt	3455	58.83	36	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf_withassume.t2.c/lasso_trace_15.txt	3456	1073.52	33	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf_withassume.t2.c/lasso_trace_4.txt	3457	847.15	27	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf_withassume.t2.c/lasso_trace_6.txt	3458	122.22	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf_withassume.t2.c/lasso_trace_8.txt	3459	634.08	32	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf.t2.c/lasso_trace_4.txt	3460	845.69	26	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/ALL_INT_VARS//lasso_traces_zeroconf.t2.c/lasso_trace_5.txt	3461	139.09	30	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_afnp2014.c.i_3.bpl/lasso_trace_1.txt	3462	146.35	12	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_no-overflow.c/lasso_trace_2.txt	3463	108.66	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_no-overflow.c/lasso_trace_3.txt	3464	246.09	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_no-overflow.c/lasso_trace_4.txt	3465	242.1	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_no-overflow.c/lasso_trace_5.txt	3466	212.77	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_true-termination.c/lasso_trace_2.txt	3467	102.6	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_true-termination.c/lasso_trace_3.txt	3468	275.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_true-termination.c/lasso_trace_4.txt	3469	280.46	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b_true-termination.c/lasso_trace_5.txt	3470	215.25	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b.c/lasso_trace_2.txt	3471	110.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b.c/lasso_trace_3.txt	3472	262.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b.c/lasso_trace_4.txt	3473	258.29	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-counterex1b.c/lasso_trace_5.txt	3474	216.49	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_no-overflow.c/lasso_trace_2.txt	3475	205.52	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_no-overflow.c/lasso_trace_4.txt	3476	135.68	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_no-overflow.c/lasso_trace_6.txt	3477	196.79	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_no-overflow.c/lasso_trace_8.txt	3478	212.21	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_true-termination.c/lasso_trace_2.txt	3479	229.03	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_true-termination.c/lasso_trace_4.txt	3480	137.24	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_true-termination.c/lasso_trace_6.txt	3481	204.32	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1_true-termination.c/lasso_trace_8.txt	3482	215.59	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1.c/lasso_trace_2.txt	3483	217.27	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1.c/lasso_trace_4.txt	3484	127.86	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1.c/lasso_trace_6.txt	3485	202.19	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig1.c/lasso_trace_8.txt	3486	217.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2a_no-overflow.c/lasso_trace_2.txt	3487	249.14	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2a_true-termination.c/lasso_trace_2.txt	3488	278.89	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2a.c/lasso_trace_2.txt	3489	269.11	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_10.txt	3490	81.68	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_11.txt	3491	165.66	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_12.txt	3492	272.51	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_13.txt	3493	168.73	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_14.txt	3494	139.98	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_15.txt	3495	151.84	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_2.txt	3496	130.51	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_4.txt	3497	77.2	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_5.txt	3498	198.39	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_6.txt	3499	163.71	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_8.txt	3500	260.34	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_no-overflow.c/lasso_trace_9.txt	3501	179.58	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_10.txt	3502	91.21	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_11.txt	3503	179.73	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_12.txt	3504	283.73	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_13.txt	3505	182.95	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_14.txt	3506	161.5	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_15.txt	3507	166.4	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_2.txt	3508	141.13	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_4.txt	3509	100.31	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_5.txt	3510	206.52	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_6.txt	3511	175.42	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_8.txt	3512	266.65	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b_true-termination.c/lasso_trace_9.txt	3513	190.19	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_10.txt	3514	91.09	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_11.txt	3515	174.94	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_12.txt	3516	286.87	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_13.txt	3517	189.99	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_14.txt	3518	148.89	6	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_15.txt	3519	162.76	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_2.txt	3520	140.32	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_4.txt	3521	103.77	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_5.txt	3522	215.28	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_6.txt	3523	176.66	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_8.txt	3524	258.58	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_AliasDarteFeautrierGonnord-SAS2010-Fig2b.c/lasso_trace_9.txt	3525	191.84	7	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_Lobnya-Boolean.bpl/lasso_trace_1.txt	3526	78.05	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_Primes_true-unreach-call.c/lasso_trace_7.txt	3527	324.55	8	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_Primes_true-unreach-call.c/lasso_trace_8.txt	3528	275.62	14	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_recursive.bpl/lasso_trace_1.txt	3529	100.01	11	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_SyntaxSupportBooleans2.bpl/lasso_trace_1.txt	3530	92.93	5	TERMINATING	Affine Template / Affine Template
ATVA2026_benchmark/BOOLEAN_OP//lasso_traces_SyntaxSupportBooleans3.bpl/lasso_trace_1.txt	3531	115.62	7	TERMINATING	Affine Template / Affine Template


